A Heuristic Approach towards Drawings of Graphs with High Crossing Resolution

The crossing resolution of a non-planar drawing of a graph is the value of the minimum angle formed by any pair of crossing edges. Recent experiments have shown that the larger the crossing resolution is, the easier it is to read and interpret a drawing of a graph. However, maximizing the crossing resolution turns out to be an NP-hard problem in general and only heuristic algorithms are known that are mainly based on appropriately adjusting force-directed algorithms. In this paper, we propose a new heuristic algorithm for the crossing resolution maximization problem and we experimentally compare it against the known approaches from the literature. Our experimental evaluation indicates that the new heuristic produces drawings with better crossing resolution, but this comes at the cost of slightly higher aspect ratio, especially when the input graph is large.

==> data/abs-angularResolution.csv <==
Nodes;Mixed;Angular Only Old;Lin Yen ;Eades;Huang et al.;Angular Only
10;80.6371794871795;80.6824358974359;68.4674358974359;74.7693670886076;76.8552564102564;87.292037037037
11;66.3449606299212;66.2188976377952;55.3149606299213;60.833046875;62.7912598425197;65.9251612903226
12;70.4879020979021;70.5264335664335;57.431048951049;60.9692361111111;63.5081118881119;77.0538271604938
13;58.9869811320755;59.0982389937107;50.7421383647799;50.5873291925466;53.966149068323;58.7682795698925
14;58.9220710059172;59.0745562130178;53.0522485207101;51.2316568047337;53.9918934911243;61.2226666666667
15;49.2331460674157;49.425;45.0588764044944;41.5102793296089;43.5720111731844;51.8881188118812
16;51.2176506024097;51.5643975903615;45.0220481927711;41.6216766467066;43.4977710843373;55.6324
17;49.0309333333333;49.3351333333333;43.7712751677852;39.3078666666666;41.4475333333333;47.360985915493
18;46.9008474576271;46.9385593220339;42.479406779661;37.3104237288136;38.6322881355932;48.8983673469387
19;45.97375;46.123125;42.3090178571429;35.430625;38.0701785714286;48.6414285714286
20;47.0511827956989;47.6980645161291;41.3998924731183;37.1364516129032;39.4338709677419;48.8629268292683
21;42.9556862745098;43.6900980392157;39.7885294117647;31.8380392156863;34.623431372549;44.8279487179487
22;43.665487804878;44.0429268292683;39.155243902439;32.9479518072289;35.105;48.1732352941177
23;40.5053333333333;40.3353333333333;38.7948;31.0521052631579;33.601447368421;43.2568571428572
24;45.0135616438356;45.0835616438356;40.8261643835616;34.7190410958904;36.5330136986301;48.1174193548387
25;42.3902380952381;42.5469879518072;39.8575;32.7954651162791;34.0418604651163;41.0720588235294
26;42.049268292683;42.254268292683;40.3279268292683;33.6726506024096;35.1911111111111;41.9944117647059
27;41.7954347826087;42.2248913043478;38.2050537634409;31.9965591397849;34.6163440860215;43.6793181818182
28;38.111625;38.724125;35.676125;26.4398765432099;29.2046913580247;36.9429166666667
29;40.0789855072464;41.1195652173913;36.8517391304348;28.2223188405797;30.1213235294118;43.7476666666667
30;38.19;38.8004838709677;35.4698387096774;26.6533870967742;28.1979032258065;36.36
31;38.3225882352941;38.5658823529412;33.7483529411765;29.3910588235294;28.2091764705882;39.1154716981132
32;41.41;42.345503875969;38.05203125;29.1246511627907;33.0251162790697;42.4298611111111
33;38.9546951219512;39.7219512195122;35.3268292682927;26.7923493975904;29.02;39.8398850574713
34;40.0881818181818;40.636256684492;36.1392513368984;26.7142553191489;29.3415957446808;40.6511403508772
35;37.1204639175258;38.1479487179487;33.0434536082474;23.0553571428571;26.3134183673469;38.1262068965517
36;34.501906614786;35.5884046692607;31.806796875;20.2444747081712;23.154513618677;36.5020238095238
37;32.6204347826087;33.331237458194;29.4986956521739;18.9299666666667;21.8937666666667;33.09
38;31.6719871794872;32.6374276527331;29.1025961538461;18.5173801916933;20.6477955271566;33.39505
39;29.6334226190476;30.3305654761904;27.214375;16.5664201183432;19.7401785714286;30.2798695652174
40;29.7192857142857;30.85475;27.4197841726619;15.2503928571429;18.7817921146953;31.0164324324324
41;29.0157205240175;30.1086462882096;26.4078947368421;14.7026086956522;18.2789519650655;30.0292452830189
42;28.2931531531532;29.5731674208145;26.0238288288288;13.9466216216216;17.0916216216216;29.1001785714286
43;28.3327155172414;29.2877155172414;26.0090948275862;14.032025862069;17.157316017316;29.1474566473988
44;28.2422727272727;29.2631313131313;25.9289340101523;14.1033333333333;17.2102040816327;28.8046666666667
45;27.5520710059172;28.3538095238095;25.7056213017751;12.8914619883041;17.4795882352941;28.461652892562
46;27.0393835616438;27.7917808219178;24.7555102040816;12.7282432432432;17.1515540540541;27.9430841121495
47;27.9975396825397;28.9837301587302;26.0609677419355;13.853253968254;16.6984920634921;29.0959595959596
48;29.7314583333333;31.0877083333333;26.9738541666667;14.9921875;18.8028125;30.39390625
49;29.2777319587629;30.0441237113402;26.0096907216495;13.9654639175258;16.6345360824742;30.0623529411765
50;27.5387931034483;28.2812068965517;25.1824137931035;13.8071186440678;16.3698305084746;28.2340909090909
51;26.3125;27.013875;24.472;11.45475;15.5735;26.9286538461538
52;25.5192045454545;27.0579545454545;24.4811363636364;12.0958426966292;16.0712359550562;25.5114516129032
53;25.8302631578947;26.9135398230089;23.5589285714286;11.7577391304348;14.9038596491228;26.685421686747
54;26.653738317757;28.0150943396226;24.1110280373832;9.65138888888889;15.2193518518518;27.4480487804878
55;25.8653174603175;27.24464;24.6496031746032;10.1747244094488;15.7136507936508;27.2502105263158
56;25.0984671532847;26.4836496350365;23.7470802919708;9.98788321167884;14.3641605839416;26.9851041666667
57;24.4933018867924;26.255;22.7818867924528;9.3638679245283;12.7527358490566;25.7023863636364
58;25.8149565217391;27.4201739130435;24.0387719298246;10.5593913043478;14.0106956521739;28.2449450549451
59;24.4656481481481;25.4066666666667;23.1634259259259;10.0100917431193;12.6125688073394;26.4744578313253
60;24.3261832061069;26.4119083969466;23.0336641221374;8.41335877862596;12.9415267175572;25.9361682242991
61;22.5132298136646;23.7050310559006;21.3491194968554;7.90043478260869;12.43725;23.6604827586207
62;22.4187333333333;24.4720666666667;22.4065333333333;8.02198675496688;11.8462251655629;24.0731297709923
63;22.8953225806452;24.5517886178862;21.666935483871;9.09096774193548;12.3654838709677;24.3280188679245
64;23.3648760330578;24.8789256198347;22.7670833333333;7.74677685950413;12.4349166666667;24.6970192307692
65;23.9391818181818;25.08;22.6477064220183;8.45018181818182;12.086;24.5621052631579
66;23.8562244897959;25.3432653061224;22.5135714285714;7.52602040816326;12.2390816326531;25.4072413793104
67;23.9290099009901;25.4688118811881;22.5653465346535;8.26069306930693;12.2483168316832;24.5992682926829
68;22.3168131868132;23.513;21.7034065934066;7.20582417582417;11.4236263736264;23.7801333333333
69;24.4467857142857;26.0845238095238;22.8897619047619;7.42107142857143;12.0317857142857;26.3598630136986
70;22.930987654321;25.7572839506173;22.060375;6.90320987654321;10.4141975308642;26.2127777777778
71;23.8193406593407;25.7417582417582;23.1656043956044;7.44769230769231;12.3411111111111;26.0106944444444
72;22.689010989011;24.8162222222222;21.7667777777778;7.305;11.2808695652174;25.1407692307692
73;23.9960714285714;25.7233333333333;22.6953571428571;7.44023529411765;12.0081176470588;25.3167605633803
74;23.3367924528302;25.9757142857143;22.4400952380952;8.19858490566038;11.5033333333333;25.59875
75;23.3771296296296;25.0042592592593;21.5974074074074;6.8712962962963;11.2959259259259;24.715376344086
76;21.4753153153153;23.668018018018;20.6945945945946;5.75107142857143;10.4775675675676;23.5370103092783
77;22.2731666666667;24.0004166666667;21.6233333333333;6.67658333333333;11.1404237288136;23.6478846153846
78;21.95575;23.7266666666667;21.46625;6.34183333333333;10.2317948717949;23.7310476190476
79;21.500752688172;24.1861290322581;21.6793548387097;5.62236559139785;9.77391304347827;24.1228048780488
80;21.411568627451;23.1732673267327;20.268431372549;5.24382352941176;8.7219801980198;23.2532558139535
81;21.2004494382022;22.8637777777778;20.6714444444445;5.36769230769231;9.29142857142857;22.821975308642
82;19.7814942528736;21.1675862068966;19.4081395348837;4.94784090909091;9.39057471264368;21.1239240506329
83;20.6347674418605;22.8851162790698;19.9205813953488;5.27127906976744;9.47860465116279;23.3620779220779
84;20.4158974358974;22.4835897435898;19.1492307692308;5.8475641025641;8.0798717948718;22.4733823529412
85;20.2882191780822;23.3623287671233;20.2498630136986;5.52561643835616;8.94890410958904;23.4815714285714
86;18.152;20.8267142857143;19.4915942028985;5.14714285714286;9.35347826086957;21.1155737704918
87;20.5670588235294;22.7955882352941;20.2468656716418;5.16691176470588;8.17867647058823;22.6893846153846
88;20.7566666666667;22.0665217391304;21.0733333333333;4.95072463768116;9.58942028985507;22.0756451612903
89;20.2425396825397;23.1326984126984;20.8504761904762;5.46238095238095;8.72;23.185
90;19.9187931034483;22.2665517241379;19.6577586206897;4.96237288135593;8.25844827586207;22.3944
91;20.6461739130435;23.3755652173913;21.1509565217391;4.69077586206896;9.21973684210526;23.4811458333333
92;19.3980672268908;21.5789915966387;19.9299159663866;4.37991596638655;8.29991596638655;21.5070873786408
93;20.180895522388;22.8514179104478;20.449328358209;4.68522388059702;8.35985074626866;22.9559090909091
94;19.0358940397351;21.7469078947368;20.3825657894737;4.1351948051948;8.59555555555556;21.6166666666667
95;18.3784782608696;21.0967391304348;18.995652173913;4.46410071942446;7.97379562043796;21.0729357798165
96;19.2226351351351;21.7824324324324;19.5635616438356;4.30168918918919;7.52877551020408;21.8582442748092
97;18.5334057971014;20.7075362318841;19.5240579710145;3.82697841726619;7.7868345323741;20.2865289256198
98;18.5295804195804;20.8955944055944;19.0089510489511;3.89251748251748;7.46468531468531;20.8549618320611
99;18.6704861111111;20.8189583333333;19.1499305555555;3.50604166666667;7.45465277777778;20.9683333333333
100;18.6521428571429;21.3281428571429;19.4575;3.99148936170213;7.56507142857143;21.5833613445378


==> data/abs-aspectRatio.csv <==
Nodes;Mixed Old;Lin Yen ;Eades;Huang et al.;Angular Only OLD;Crossing Only;Mixed;Angular Only
11;2.71677520091314;1.47717445915622;1.16531825608323;1.28201769840376;2.74048098644291;1.44878284717145;3.3914065455109;3.51782335503019
12;2.45930249356393;1.4978052393507;1.17770365473239;1.28107804858955;2.45863297735824;1.33061285275475;4.11869246205728;4.25378222020467
13;2.76335241406303;1.54765202168206;1.2277000619044;1.35777530186534;2.79287961697027;1.28523818885494;3.8196279037876;3.85405065118152
14;2.62712654221431;1.53616464816452;1.22227776047666;1.33383237628832;2.63281225682418;1.34710098262309;3.2469264097194;3.13602482634564
15;2.9997948295772;1.62614686720215;1.29197904614317;1.40660357335771;3.04178023952561;1.38610934760411;3.84967753811534;4.21104258818583
16;2.94786319033525;1.61327397328775;1.2926800880406;1.41817947234089;2.98162553700055;221.482681965996;3.85804974719779;4.1321899742503
17;3.02367018540961;1.65790581550928;1.3082966887354;1.4403705826703;3.015011073609;1.43553195178489;3.72251414207776;3.78564959485155
18;3.05366035628836;1.65882493158582;1.35883323782372;1.4827330334747;3.07321530314104;1.53006336364104;3.76398303199892;3.76011525937172
19;3.07751490991074;1.67514461770068;1.36951088159315;1.49584665636236;3.07252535304568;41.4497845378502;4.01074212242069;3.98874355980809
20;3.05305450341499;1.68221673167149;1.36949830082638;1.50168169892471;3.07344571882402;276.399904367181;3.70341618899855;3.94195402371561
21;2.98822257735178;1.69172023949469;1.42262475370215;1.54238868512137;3.01106362755552;3054.86987345449;3.70747688405728;3.77273851432857
22;3.12069255917841;1.73608287369917;1.43432349874833;1.53165320632723;3.15719839693807;1.47235696121202;3.70055363389931;3.75915006229118
23;3.06641019288323;1.68240881080637;1.46824634348589;1.57417311409546;3.12388545552554;509.792748027369;3.42972919718515;3.70774193853012
24;2.96936833225214;1.70659871594546;1.44092267643823;1.51821655798641;2.965574604547;1.51058116135616;3.85066016872006;3.96615496374108
25;2.92504794694352;1.6850709620082;1.46513995727497;1.55022126512108;2.95366532788764;1.53822963869882;3.73018856661646;3.81302771066511
26;3.06718777306741;1.69859826813492;1.48086806988802;1.56206899336591;3.04525027857285;1207.80361343134;3.9318372934215;4.03712139461821
27;3.07668779780686;1.7049546214006;1.48839193855288;1.5804053470513;3.08318674043316;154.29230756006;3.60167880684504;3.59914006860162
28;3.10746978793593;1.78533694676756;1.5399151491292;1.63014507072876;3.12863429132035;1.54928944082423;3.85874667046984;3.85765718804666
29;3.03581603346348;1.76550184501689;1.56844571893564;1.6529650929602;3.08001108500059;312.72589770176;3.54013578953492;3.65816163811209
30;3.35485286247754;1.7998779207505;1.62633291827379;1.67094290539592;3.36318223156646;204.350303504148;4.32340769367446;4.12910578551665
31;3.02046692601674;1.73216449716191;1.53993008328633;1.65760748310985;3.07497046873612;57.9157089210717;3.82445386877259;3.94947139499385
32;3.03030813849611;1.7601636167577;1.63297172909144;1.70378391847664;3.06574818531051;23.4106714258884;3.48222379708967;3.47751187691572
33;3.17807844213303;1.79927933963272;1.63511593142562;1.72881712095689;3.18939597189422;375.636312956365;3.7972953766845;3.85480178703064
34;3.18734812263239;1.80097814624546;1.61698488328324;1.7100158814049;3.21300925765744;913.476892777016;3.61851939979612;3.63347342663239
35;3.31250400520441;1.86897285604076;1.69748482662071;1.79001133599221;3.38037061000561;418.22202167234;3.70617853624674;3.82601540225406
36;3.51889672055523;1.89851297745625;1.71789609996959;1.82221237950799;3.54371850354479;591.986459224743;3.70455130547903;3.72824692277931
37;3.74160934497941;1.92839628338318;1.75566809129724;1.87563936103472;3.63131143170425;480.414751923506;4.03492396189963;3.8101026159002
38;3.68468366582671;1.95054079358281;1.78882674379134;1.91136130649922;3.65465396327807;325.758945641981;3.890696514259;3.85310534303475
39;3.946515501054;2.01417383427748;1.82809502666483;1.9480226035451;3.96776979527344;860.79005468179;4.16363615167063;4.15775421519522
40;3.90999607623951;1.98729667414479;1.86128372652529;1.97093216652333;3.90823567699785;302.053525348788;4.06889640562076;4.06454790533057
41;3.93643429483195;2.01035357781901;1.89103017024709;2.00591383099016;3.94332106827631;185.003795996856;4.10049910417304;4.11511007878258
42;4.0617370388767;2.06489128851738;1.93003996368196;2.04002776502302;4.12179612904549;452.967816910703;4.1769471108349;4.231119435426
43;4.1738937821364;2.07046930648457;1.92249808400077;2.04102190222662;4.13847209107254;471.495243359312;4.2704988762464;4.23768351078602
44;4.2072761910625;2.06298620229847;1.96121830569899;2.06763976206354;4.12270815764361;31.8118196958109;4.36125395562214;4.24973152044038
45;4.11975552456544;2.0956210528756;1.94900653329563;2.0622281389788;4.14679215119156;126.587810985392;4.26402456995512;4.3043926770817
46;4.6079645862128;2.10758673542526;1.99360085374906;2.10261308175697;4.33512764853234;185.696920520447;4.80648133878183;4.47274843487663
47;4.18765540893881;2.12503252207169;1.99085490460775;2.1056150626625;4.11775913451392;585.225847656474;4.38631734831217;4.30406375354094
48;4.02061933222845;2.08063785116852;1.98388991852777;2.07930602294675;4.0847126402126;2516.24856179025;4.17830557746405;4.22898739964071
49;3.91496919191305;2.09020852998219;2.01935031798057;2.13379033332797;3.98933680314972;509.11160486962;3.99581892855984;4.06332852934773
50;4.37368163027418;2.06400305783009;2.00898744353375;2.06586291094105;4.12842587264963;650.99447317662;4.47873539420615;4.19393215350478
51;4.05213156954253;2.13758376248273;2.05129406329612;2.15305122732206;4.08099157610851;225.091429670093;4.17534000148138;4.21306596365908
52;4.75566469857027;2.23495400602438;2.10668954041441;2.18441729801141;4.50541702298289;316.872908385003;4.83297188256463;4.5567398163534
53;4.47974716670499;2.16341473368388;2.08287114911889;2.19017100154439;4.40240710558548;1086.58175637224;4.51886091868201;4.40933194550389
54;4.35966423484837;2.19704697617426;2.10929083993129;2.21485575190211;4.38910887147174;942.774901477537;4.38546383061438;4.40863400972149
55;4.45636124939343;2.23145828522631;2.12914040493606;2.22594930217622;4.24965297909786;1036.14291518995;4.55498458850903;4.33474981666263
56;4.47218879564211;2.22520431180448;2.16672363030457;2.2437691908461;4.35750613727658;445.564012448099;4.59179768101494;4.46373186488286
57;4.50586491573731;2.24005646843051;2.14570251534485;2.25099621316575;4.47616794112632;2477.55460877343;4.5264604464167;4.49604247195142
58;4.27064018193184;2.20855664792585;2.15100143144271;2.25752986758077;4.23717132952149;398.512544160646;4.34505764473609;4.29573079868421
59;4.57743596927058;2.23722502083615;2.19203369666387;2.29106648026974;4.32099664892828;1600.02181326977;4.58768351131061;4.33167546999675
60;4.58864176285057;2.29410245456646;2.19217885075225;2.30691099047401;4.45414364933906;248.23814406736;4.64783381502446;4.48703254726048
61;5.02592539347564;2.32043048122647;2.27345681415428;2.38728140388363;4.79837990884187;406.681654318063;5.03772167491621;4.8070644848906
62;4.73853753784682;2.30745761189809;2.3064436617428;2.40337176278353;4.62132291319348;365.134823069005;4.76286374211699;4.64884231268544
63;4.93651045128292;2.30805258013625;2.29592182915587;2.3912050730424;4.56874085524929;889.713789238179;4.95633892939436;4.57817388049008
64;4.64912994642331;2.31242812620445;2.28583558341765;2.35377165717813;4.64441767166466;420.231065868496;4.64912994642331;4.64441767166466
65;4.66870308136943;2.36764880743951;2.34820722845056;2.42960951734727;4.57490318374887;1937.33740923266;4.70776231608586;4.62455334090701
66;4.74317286437337;2.35778991260489;2.34411828585538;2.40775844573314;4.60207581452081;411.298111355582;4.75843892474007;4.62136861097512
67;4.90504133295023;2.28887441651495;2.31244586695944;2.44566350085706;4.57322805485825;666.842564486804;4.95875828254412;4.6250802099835
68;4.81889965215735;2.2925122159281;2.34718903367373;2.45523422475797;4.36934705338892;257.94286744856;4.84125447875829;4.38704702249578
69;4.96700543794174;2.42157160986644;2.39059204768764;2.45913242040998;4.55433905382242;1075.14082775937;5.01968295882395;4.59971060015585
70;4.92533252473092;2.36253223886418;2.41527227881391;2.5100565010138;4.57457338857028;482.92848102083;4.94351869416018;4.5890139447077
71;4.8676884961879;2.35943139425077;2.3754031654257;2.49787602393109;4.64589619630901;599.627511146789;4.8952681319577;4.6608721718734
72;4.71345883716589;3.23641300553154;2.43648957275328;2.52171097769365;4.63687545760754;773.768636795219;4.7447983531925;4.66343132942448
73;4.54063158373699;2.36496172964609;2.35162009188417;2.4491984174408;4.66587742867493;648.498350099336;4.54063158373699;4.66587742867493
74;5.48156419236299;2.4686346158591;2.41792610728467;2.52060209147127;5.11155787463479;434.027705358014;5.48156419236299;5.11155787463479
75;4.93550766646369;2.46989906777334;2.4601319959881;2.56408042118101;4.79969563980264;1561.86019752042;4.95241421527658;4.81097409406625
76;5.29383431479785;2.46068613908551;2.43972752295805;2.56170390761336;4.83425676333785;610.19504750996;5.29383431479785;4.83425676333785
77;5.10025157889717;2.44670249216142;2.48012330309584;2.55974232051187;4.84376099731229;624.243867357983;5.11387312193665;4.85188063920431
78;5.13939862336842;2.41982528399503;2.52944734048916;2.59804277270976;4.6888332165308;3838.40738549275;5.13939862336842;4.6888332165308
79;5.33870511684355;2.39852026269235;2.52852434094835;2.62229718834265;4.62145724080412;2920.78575439795;5.33870511684355;4.62145724080412
80;5.30039903397618;2.52933020850337;2.58006120083998;2.70169945827297;4.81717538221987;603.575343550438;5.30039903397618;4.81717538221987
81;5.38110103837368;2.49850591742801;2.60570828373079;2.67120646567684;4.90693968647563;482.588999861284;5.38110103837368;4.90693968647563
82;5.53635472582065;2.57847563569846;2.57574300853911;2.62347315116387;5.11192499154836;681.284084229995;5.53635472582065;5.11192499154836
83;5.63071900071728;2.5110866846729;2.6058586867289;2.71928618534225;4.78387802444637;537.943089408082;5.63071900071728;4.78387802444637
84;5.36212478367256;2.49017554805399;2.65284829657915;2.69854821253732;4.75808117895172;617.15803879191;5.36212478367256;4.75808117895172
85;5.43153744432341;2.42488875396594;2.68390299723057;2.72914760798779;4.79208106727741;665.430332977321;5.43153744432341;4.79208106727741
86;5.48463378314881;2.57180868493449;2.62001539338159;2.73318661244576;5.11712372305725;1611.5070946432;5.48463378314881;5.11712372305725
87;7.91705472257975;2.55670533262338;2.69009512515231;2.77168662918818;5.13147156809424;2073.29771249189;7.91705472257975;5.13147156809424
88;5.44339411333767;2.46523369156118;2.61985992772645;2.68471797232145;4.79290207703598;416.489768727951;5.44339411333767;4.79290207703598
89;5.46970913102402;2.49644942937203;2.6637502603823;2.70275413354669;4.92463998375309;575.754429519643;5.51565945283774;4.95842591248418
90;5.57191979302959;2.57797391245684;2.75437666457657;2.80020300559696;4.93388066739;4391.4548505871;5.57191979302959;4.93388066739
91;5.57037193499835;2.53515709998821;2.6895900655754;2.77744757691635;4.94368118453597;402.500050495064;5.57037193499835;4.94368118453597
92;5.92001818926864;2.59596485500476;2.78914876981987;2.8821385357868;5.08832759247282;3141.05769565691;5.92001818926864;5.08832759247282
93;5.72234510166884;2.59147016374328;2.72255350255861;2.79524499225983;5.0343309194724;1092.88038781781;5.72234510166884;5.0343309194724
94;5.92358992493975;2.61322612532491;2.76759219767384;2.87457589442161;5.19347158899894;1678.17101922014;5.92358992493975;5.19347158899894
95;6.43129710512058;2.68473772863778;2.81023445166303;2.89794997339062;5.20143311632395;1021.12309038689;6.43129710512058;5.20143311632395
96;5.81915952259993;2.59581116328338;2.77554869820246;2.82540078796053;5.01700262808125;2479.65145394964;5.81915952259993;5.01700262808125
97;7.45393177972464;2.75311558264666;2.81481313218674;2.89051580269177;6.06300831087589;2265.72550717333;7.45393177972464;6.06300831087589
98;6.21576864377854;2.58895777090502;2.8468906189185;2.94647458757067;5.16376787736995;1670.54782251749;6.21576864377854;5.16376787736995
99;6.77003763808003;2.77496336103532;2.84798483037865;2.95167054604315;5.42711703711651;3339.27994466776;6.77003763808003;5.42711703711651
100;6.37282708375905;2.64919392863884;2.84341321625559;2.92093161148686;5.30578599962017;795.751414610452;6.37282708375905;5.30578599962017


==> data/abs-crossingResolution.csv <==
Nodes;Mixed;Crossing Only Old;Lin Yen ;Eades;Huang et al.;Crossing Only
11;65.7557142857143;73.97875;70.7707142857143;72.6996428571429;75.7571428571429;65.2385714285714
12;67.2179310344828;80.5958333333334;71.9765517241379;77.5153125;76.1586206896552;70.625
13;66.2288888888889;79.365;69.7216666666667;75.5832727272727;76.3335185185185;76.622
14;67.7556521739131;80.0670588235294;70.698085106383;76.8270833333334;77.8034042553192;75.55
15;67.345;77.568705882353;67.8281012658228;73.052962962963;73.407625;69.855
16;63.3802597402597;80.4373493975904;64.6915789473684;71.6893670886076;72.2339743589744;68.9818181818182
17;66.4624050632911;80.3904878048781;66.1117721518987;75.2682716049383;74.5307594936709;62.0888888888889
18;61.6656060606061;74.9424242424242;62.9109230769231;69.9589230769231;68.8386153846154;67.9523076923077
19;64.4719402985075;80.2790277777778;61.085;68.811884057971;70.2239705882353;64.1776470588235
20;64.4192727272727;79.8075;62.455;70.2394642857143;72.402;73.355
21;64.5863513513513;80.6075641025641;59.6417808219178;68.7618421052632;69.2812328767123;70.3317391304348
22;63.4914545454545;76.7174137931035;57.2196296296296;67.4168518518519;68.2240740740741;67.6
23;61.7325;74.7211764705882;59.5986956521739;64.7285416666667;65.5470212765957;57.2392857142857
24;61.8923255813953;80.1845652173913;54.8212195121951;68.6035714285714;68.9383333333333;58.3466666666667
25;63.079375;76.8388679245283;57.2251063829788;65.8079591836735;66.1802083333333;63.36
26;65.5432692307692;76.9303921568627;56.0465384615384;63.3977083333333;67.4408333333333;64.6272222222222
27;63.7692647058824;79.9516176470588;55.48359375;67.36328125;68.6668253968254;67.4605882352941
28;62.6415384615385;77.3625806451613;54.3077049180328;63.5343333333334;65.876;61.9671428571429
29;59.9645454545455;71.835;51.1653703703704;62.3142592592593;64.5134615384616;60.8228571428571
30;62.6870588235294;73.8530188679245;52.8371153846154;63.2361224489796;66.2797959183673;62.0952631578947
31;61.6405128205128;75.4850649350649;52.3585714285714;64.8190789473684;67.7581578947368;59.7242857142857
32;59.864537037037;77.5712037037037;50.3485436893204;61.5521904761905;65.6071428571428;70.5835714285715
33;57.7307575757576;74.2706993006993;46.4323664122137;60.8143410852713;62.5024031007752;63.48
34;59.6644585987261;75.241125;49.1733333333333;61.2867973856209;65.4886092715232;65.9591935483871
35;54.469011627907;70.4210857142857;39.7302339181286;56.6954970760234;58.5787647058823;62.4084946236559
36;52.0951821862348;68.2565271966527;38.7139344262295;51.5893852459017;55.7652459016393;62.9288023952096
37;50.8006315789474;63.4653333333333;37.4259298245614;49.0985964912281;52.72;56.9164615384616
38;49.1765789473684;65.0410101010101;36.9172131147541;48.5187086092715;51.548940397351;60.0748325358852
39;46.6411246200608;59.6415337423313;31.5913069908814;45.3422590361446;48.3155927051672;55.10395256917
40;46.2897841726619;59.4921090909091;31.1410181818182;43.438273381295;47.6773550724638;55.3192825112108
41;45.2653947368421;55.8022935779817;29.6078318584071;41.2494273127753;45.931814159292;52.7348648648649
42;44.0936363636364;56.0334246575343;29.9462727272727;41.8255909090909;45.2187727272727;52.686170212766
43;44.2867543859649;55.6827876106195;29.4169736842105;39.861798245614;44.5629955947136;53.3564676616915
44;45.4296464646464;56.8819689119171;28.5004060913705;40.2330456852792;45.8420512820513;53.8201796407186
45;43.8851204819277;54.4110240963855;30.2516265060241;37.8666666666666;43.6977844311377;50.557676056338
46;41.7671917808219;53.9754109589041;27.1315646258503;36.4572972972973;41.9789189189189;50.0696062992126
47;42.71664;52.3345901639344;27.340487804878;37.45576;42.9524;47.8835849056604
48;44.0838541666667;54.335376344086;28.1872916666667;39.5353125;42.9009375;48.4273684210526
49;44.3275789473684;52.4420430107527;26.134947368421;37.7831914893617;40.9551063829787;50.3702409638554
50;41.56625;51.5090909090909;26.5114285714286;36.9756140350877;42.0915789473684;48.5161702127659
51;42.715625;51.632625;24.91175;34.625625;40.995625;48.7241428571429
52;40.0706896551724;50.9890804597701;21.8583908045977;33.3797727272727;39.4020454545455;50.0390476190476
53;38.1040350877193;47.9639449541285;22.2129464285714;32.7577391304348;37.2229824561404;47.5533980582525
54;40.6723364485981;48.6754285714286;21.5631775700935;33.0808333333333;37.6758333333333;47.7391089108911
55;39.8746774193548;47.4804838709677;22.14584;32.9420634920635;36.7929032258064;44.6988596491228
56;39.3957664233577;50.7780597014925;21.2644525547445;34.4815328467153;39.6851094890511;48.4090243902439
57;36.4283962264151;43.6154716981132;20.3871698113207;30.1654716981132;34.7040566037736;43.1942857142857
58;40.3535652173913;50.439203539823;23.7350877192983;33.1502608695652;36.7549565217391;48.0904807692308
59;35.5150925925926;44.5038679245283;19.5926851851852;29.3722018348624;33.1379816513762;44.116380952381
60;36.0567938931298;45.5171653543307;18.789465648855;29.9352671755725;33.1599236641221;44.4439024390244
61;35.1442236024845;45.2633974358975;18.7115094339623;27.4567080745342;31.4645625;45.0155844155844
62;33.5634666666667;41.9388513513514;16.9363333333333;25.6491390728477;29.4552317880795;41.6257534246575
63;35.3288709677419;41.0402459016393;17.2559677419355;26.6324193548387;31.135;40.5276666666667
64;35.9033884297521;44.8290909090909;17.2436666666667;27.9998347107438;32.9424166666667;44.8290909090909
65;35.7960909090909;42.8520560747664;18.0549541284404;27.4261818181818;30.168;41.9749038461538
66;34.4770408163265;40.5754639175258;16.3126530612245;28.2166326530612;30.7467346938776;40.1548958333333
67;35.500198019802;43.674;17.590297029703;27.3711881188119;29.2527722772277;42.18125
68;33.6759340659341;42.1419101123596;15.3668131868132;23.8858241758242;29.4124175824176;41.6642045454545
69;34.3180952380952;39.9827710843373;16.2894047619048;25.8483333333333;30.4605952380952;38.0113924050633
70;32.4551851851852;39.7750632911392;14.33225;24.6054320987654;26.4630864197531;39.3355128205128
71;33.8381318681319;41.6174157303371;16.6294505494505;24.7003296703297;27.3253333333333;40.7849425287356
72;33.4587777777778;41.5075;15.8558426966292;24.367032967033;28.5007692307692;41.2601149425287
73;34.1313095238095;42.6904819277108;15.1028571428571;24.9577647058824;29.9048235294118;42.6904819277108
74;34.3649056603773;41.2068269230769;14.9782857142857;23.7483018867925;27.2455238095238;41.2068269230769
75;33.1362037037037;39.5265420560748;15.5340740740741;22.6093518518519;28.2983333333333;39.1830188679245
76;32.3595495495495;37.1400917431193;13.0330630630631;20.5333035714286;23.0092792792793;37.1400917431193
77;31.4655;41.0358260869565;14.2113333333333;23.4361666666667;28.1035593220339;40.7155263157895
78;31.5285833333333;38.504406779661;12.5125833333333;22.0875833333333;25.4675213675214;38.504406779661
79;30.8302150537634;34.3745882352941;11.2438709677419;21.5813978494624;23.9591304347826;34.3745882352941
80;29.5504901960785;33.6956435643564;12.1006862745098;19.2852941176471;22.9309900990099;33.6956435643564
81;29.4302247191011;34.186511627907;12.3781111111111;19.5082417582418;22.7325274725275;34.186511627907
82;28.9691954022988;33.8468235294118;11.68;18.6847727272727;21.9745977011494;33.8468235294118
83;27.691976744186;33.8704651162791;10.8811627906977;18.4295348837209;22.7218604651163;33.8704651162791
84;30.0738461538462;34.0582666666667;11.0403846153846;20.3960256410256;23.3102564102564;34.0582666666667
85;28.6267123287671;36.0345070422535;12.1883561643836;17.9708219178082;23.1523287671233;36.0345070422535
86;28.4448571428571;33.6215942028986;12.2063768115942;18.0894285714286;21.1050724637681;33.6215942028986
87;29.5375;33.8380952380952;12.8022388059701;19.9625;21.1716176470588;33.8380952380952
88;29.5011594202899;33.7767647058824;12.0052173913043;19.6169565217391;21.6260869565217;33.7767647058824
89;28.8090476190476;35.5982258064516;10.6960317460317;18.8771428571429;24.5874603174603;35.1855737704918
90;28.42;34.0227777777778;9.95034482758621;16.2505084745763;18.2196551724138;34.0227777777778
91;27.8524347826087;34.1615789473684;11.900347826087;18.975775862069;22.4048245614035;34.1615789473684
92;28.0799159663865;32.9263157894737;10.4628571428571;18.6142372881356;22.5344537815126;32.9263157894737
93;28.0485820895523;32.6172307692308;10.7871641791045;18.2592537313433;20.864776119403;32.6172307692308
94;27.8766887417218;33.9711643835616;10.4227631578947;17.2953896103896;19.4439869281046;33.9711643835616
95;26.5482608695652;31.5961764705882;10.1738405797101;16.3252517985612;19.9246715328467;31.5961764705882
96;27.4893243243243;31.5666433566433;11.2743150684932;19.2062162162162;20.8257142857143;31.5666433566433
97;26.761231884058;29.5702941176471;9.58224637681159;16.2592805755396;19.7607194244604;29.5702941176471
98;26.7390909090909;30.8930656934307;9.12321678321679;15.4935664335664;18.976993006993;30.8930656934307
99;26.2552777777778;29.7519565217391;8.79722222222222;15.6238194444445;18.1677083333333;29.7519565217391
100;27.1762142857143;31.7711940298507;9.518;14.7277857142857;18.5034532374101;31.7711940298507


==> data/abs-crossings.csv <==
Nodes;Mixed OLD;Lin Yen ;Eades;Huang et al.;Crossing Only OLD;Angular Only OLD;Mixed;Crossing Only;Angular Only
11;0.543307086614173;0.543307086614173;0.5703125;0.535433070866142;0.6953125;0.543307086614173;4.85714285714286;5.42857142857143;4.85714285714286
12;0.426573426573427;0.433566433566434;0.444444444444444;0.412587412587413;0.631944444444444;0.426573426573427;4.25;6.75;4.25
13;0.666666666666667;0.69811320754717;0.658385093167702;0.633540372670807;1.22360248447205;0.672955974842767;3.4;5.2;3.4
14;0.550295857988166;0.579881656804734;0.579881656804734;0.526627218934911;0.727810650887574;0.544378698224852;5;8.33333333333333;5
15;1.07303370786517;1.08988764044944;1.11173184357542;1.06145251396648;1.55307262569832;1.03932584269663;4.9;5.6;4.7
16;1.10843373493976;1.10843373493976;1.16167664670659;1.08433734939759;1.73652694610778;1.09638554216867;4.36363636363636;8.45454545454546;4.36363636363636
17;1.16;1.23489932885906;1.24;1.17333333333333;1.73333333333333;1.17333333333333;5.88888888888889;9.66666666666667;5.55555555555556
18;1.61864406779661;1.60169491525424;1.50847457627119;1.49152542372881;2.51694915254237;1.59322033898305;4.38461538461539;8.38461538461539;4.46153846153846
19;2.125;2.05357142857143;2.02678571428571;2;2.84821428571429;2.10714285714286;7.17647058823529;11.1176470588235;7.05882352941176
20;1.54838709677419;1.60215053763441;1.60215053763441;1.47311827956989;2.35483870967742;1.55913978494624;5.5;6.83333333333333;5.5
21;2.75490196078431;2.81372549019608;2.85294117647059;2.69607843137255;3.80392156862745;2.79411764705882;7.34782608695652;10.9565217391304;7.56521739130435
22;2.41463414634146;2.46341463414634;2.39759036144578;2.30487804878049;3.49397590361446;2.4390243902439;6.88235294117647;9.52941176470588;6.94117647058824
23;2.37333333333333;2.48;2.35526315789474;2.26315789473684;5.38157894736842;2.41333333333333;6.78571428571429;20.9285714285714;6.92857142857143
24;1.94520547945205;2.04109589041096;2.02739726027397;1.84931506849315;2.91780821917808;1.98630136986301;7.88888888888889;13.5555555555556;8
25;2.16666666666667;2.13095238095238;2.16279069767442;2.12790697674419;3.84883720930233;2.2289156626506;8.81818181818182;19.5454545454545;8.90909090909091
26;2.40243902439024;2.65853658536585;2.4578313253012;2.32098765432099;3.60240963855422;2.52439024390244;7.22222222222222;10.8888888888889;7.66666666666667
27;2.35869565217391;2.34408602150538;2.18279569892473;2.06451612903226;3.73118279569892;2.39130434782609;6.23529411764706;11.1764705882353;6.41176470588235
28;3.3375;3.2125;2.97530864197531;2.95061728395062;4.90123456790123;3.3875;8.6;16.5714285714286;8.33333333333333
29;3.79710144927536;3.81159420289855;3.56521739130435;3.38235294117647;7.89855072463768;3.82608695652174;8.23809523809524;18.7142857142857;8.14285714285714
30;4.40322580645161;4.25806451612903;3.58064516129032;3.48387096774194;8.75806451612903;4.32258064516129;10.1052631578947;22.3157894736842;9.73684210526316
31;4.31764705882353;4.62352941176471;4.16470588235294;4.03529411764706;7.21176470588235;4.36470588235294;10.047619047619;18.1428571428571;9.76190476190476
32;3.95348837209302;4.0390625;3.68217054263566;3.55038759689922;7.45736434108527;4.17054263565892;7.52380952380952;16.5952380952381;8.02380952380952
33;4.62804878048781;4.71341463414634;4.04819277108434;3.95180722891566;8.13855421686747;4.68292682926829;9.86792452830189;18.6923076923077;9.79245283018868
34;4.0855614973262;4.18716577540107;3.72872340425532;3.54787234042553;6.68085106382979;4.17647058823529;7.85483870967742;13.4838709677419;8.11290322580645
35;6.43298969072165;6.75257731958763;5.9234693877551;5.71428571428571;10.1530612244898;6.70769230769231;10.2934782608696;17.2150537634409;10.6774193548387
36;8.28015564202335;8.45703125;7.52918287937743;7.21789883268483;14.1634241245136;8.36186770428016;10.6091954022989;19.6167664670659;10.7528735632184
37;9.66555183946488;9.80267558528428;8.79;8.49;20.65;9.91304347826087;12.7878787878788;28.7448979591837;13.040404040404
38;10.6185897435897;10.6346153846154;9.24600638977636;9.07987220447284;18.0798722044728;10.6495176848875;13.6186046511628;24.3380952380952;13.6355140186916
39;13.4791666666667;13.4970238095238;11.9556213017751;11.5922619047619;27.9792899408284;13.7916666666667;16.2674418604651;35.2244094488189;16.6240310077519
40;13.8285714285714;13.978417266187;12.3535714285714;11.9749103942652;29.4821428571429;14.0857142857143;15.9691629955947;34.9159292035398;16.2555066079295
41;14.8864628820961;15.030701754386;13.0565217391304;12.6943231441048;30.6521739130435;14.9257641921397;16.8888888888889;36.427027027027;16.968253968254
42;17.0045045045045;17.1801801801802;15.2207207207207;14.8693693693694;35.3738738738739;16.9457013574661;19.0578947368421;40.6808510638298;18.994708994709
43;17.8405172413793;18.176724137931;16.4655172413793;15.8225108225108;36.9698275862069;18.3275862068966;19.5728155339806;41.4679802955665;20.0679611650485
44;17.7474747474747;18.3604060913706;15.9646464646465;15.280612244898;37.2727272727273;18.1616161616162;19.9585798816568;42.9761904761905;20.3905325443787
45;19.3786982248521;19.5384615384615;17.7368421052632;17.1235294117647;46.6666666666667;19.5714285714286;22.013986013986;55.1971830985916;22.2253521126761
46;21.4657534246575;21.6666666666667;18.75;18.2162162162162;38.8378378378378;21.7260273972603;23.8582677165354;43.9140625;24.1732283464567
47;21.6031746031746;22.3548387096774;19.6190476190476;18.8095238095238;52.9365079365079;22.3730158730159;24.4403669724771;61.0833333333333;25.302752293578
48;20.0833333333333;20.6041666666667;18.0104166666667;17.6458333333333;50.6770833333333;20.59375;23.4556962025316;61.3974358974359;23.9367088607595
49;19.2989690721649;20.2680412371134;17.7216494845361;17.2886597938144;39.6494845360825;20.1649484536082;21.4470588235294;45.3975903614458;22.3764705882353
50;21;21.7931034482759;18.864406779661;18.271186440678;43.1016949152542;21.5862068965517;24.0816326530612;52.936170212766;24.734693877551
51;22.575;22.775;19.825;19.3125;50.075;23.25;24.9714285714286;55.9571428571429;25.7571428571429
52;27.3863636363636;25.9886363636364;22.3483146067416;21.6741573033708;44.123595505618;26.0568181818182;28.5;46.4166666666667;27
53;28.4473684210526;28.4553571428571;24.5217391304348;24.1842105263158;55.1826086956522;28.1592920353982;29.5740740740741;60.2019230769231;29.2523364485981
54;28.1028037383178;27.9532710280374;24.8148148148148;23.9537037037037;61.8518518518519;28.4622641509434;28.9029126213592;65.0686274509804;29.1764705882353
55;28.3888888888889;28.0238095238095;24.8346456692913;24.0079365079365;59.9133858267717;28.76;30.7304347826087;65.6869565217391;31.1315789473684
56;30.3941605839416;30.3503649635036;25.9416058394161;25.1240875912409;55.3576642335766;30.2627737226277;32.5555555555556;61.0487804878049;32.3095238095238
57;32.6132075471698;31.5566037735849;27.9622641509434;26.9905660377358;70.1132075471698;32.7924528301887;32.9142857142857;70.7714285714286;33.0952380952381
58;29.8347826086956;29.8333333333333;26.3826086956522;25.7304347826087;57.9826086956522;30.5739130434783;31.9716981132075;63;32.7358490566038
59;34.8703703703704;34.5925925925926;29.6605504587156;29.0366972477064;69;35.2314814814815;35.1214953271028;70.9056603773585;35.4859813084112
60;33.9160305343511;34.2519083969466;29.2748091603053;28.381679389313;63.4351145038168;33.6946564885496;35.0476190476191;67.3170731707317;34.7936507936508
61;39.472049689441;38.874213836478;33.7204968944099;33.00625;77.8385093167702;39.1552795031056;39.8805031446541;79.6687898089172;39.559748427673
62;41.6;40.9066666666667;35.205298013245;34.4238410596027;81.1125827814569;41.1733333333333;42.0202702702703;83.6712328767123;41.5945945945946
63;41.8306451612903;40.508064516129;35;34.3548387096774;90.9838709677419;41.1382113821138;42.4344262295082;93.1404958677686;41.7355371900826
64;40.396694214876;39.8166666666667;34.5371900826446;33.65;71.6198347107438;40.4380165289256;40.396694214876;71.6198347107438;40.4380165289256
65;43.7727272727273;43.5779816513761;38.4;37.9;93.1;44.2272727272727;44.8691588785047;96.3490566037736;45.3177570093458
66;45.4183673469388;44.4489795918367;38.3469387755102;37.6020408163265;79.234693877551;45.7142857142857;45.8144329896907;79.9690721649485;46.1546391752577
67;44.1683168316832;44.5445544554455;37.2574257425743;36.950495049505;87.8217821782178;43.7128712871287;45.7422680412371;91.1134020618557;45.2268041237113
68;47.989010989011;47.1208791208791;40.8351648351648;39.7472527472527;83.9340659340659;47.1222222222222;48.4777777777778;85.7977528089888;47.6067415730337
69;45.7023809523809;45.7023809523809;38.6309523809524;37.5714285714286;87.9642857142857;46.1666666666667;47.7125;93.2025316455696;48.2125
70;51.3456790123457;50.3625;42.2592592592593;41.3950617283951;90.3827160493827;50.962962962963;51.925;93.7820512820513;51.5375
71;50.021978021978;49.3076923076923;41.7582417582418;40.9666666666667;88.3736263736264;49.3406593406593;50.9325842696629;92.2298850574713;50.247191011236
72;48.9120879120879;48.3444444444444;41.6847826086956;40.6195652173913;80.7065217391304;49.4666666666667;49.752808988764;84.9885057471264;50.3409090909091
73;42.6071428571429;43.4880952380952;37.0588235294118;36.2117647058824;74.4;44.7738095238095;42.6071428571429;75.2857142857143;44.7738095238095
74;50.1509433962264;48.8761904761905;42.4339622641509;41.5714285714286;81.2641509433962;49.7238095238095;50.1509433962264;82.0380952380952;49.7238095238095
75;57.7222222222222;56.5;48.1111111111111;47.3240740740741;107.916666666667;58.3796296296296;58.2242990654206;108.81308411215;58.8691588785047
76;60.5855855855856;60.2612612612613;51.4553571428572;50.7027027027027;112.9375;61.5495495495495;60.5855855855856;114.990909090909;61.5495495495495
77;56.625;55.7166666666667;46.9666666666667;45.8050847457627;88.3416666666667;57.7833333333333;56.9831932773109;91.2413793103448;58.1512605042017
78;62.575;61.0333333333333;51.2416666666667;48.8632478632479;105.408333333333;63.5333333333333;62.575;106.294117647059;63.5333333333333
79;68.6236559139785;67.0215053763441;56.5806451612903;55.7173913043478;137.161290322581;67.752688172043;68.6236559139785;141.733333333333;67.752688172043
80;73.5588235294118;72.921568627451;61.3921568627451;60.1980198019802;138.176470588235;74.6930693069307;73.5588235294118;138.176470588235;74.6930693069307
81;73.0674157303371;73.2888888888889;60.1868131868132;59.3956043956044;139.648351648352;74.0111111111111;73.0674157303371;146.068965517241;74.0111111111111
82;75.3103448275862;72.3720930232558;62.2272727272727;61.0689655172414;133.909090909091;75.3333333333333;75.3103448275862;137.023255813954;75.3333333333333
83;79.4302325581395;74.3023255813954;63.4186046511628;61.6860465116279;118.802325581395;79.2441860465116;79.4302325581395;118.802325581395;79.2441860465116
84;78.1666666666667;75.7948717948718;62.9230769230769;62.474358974359;122.089743589744;76.9102564102564;78.1666666666667;126.973333333333;76.9102564102564
85;79.4794520547945;76.3561643835616;63.3835616438356;62.4383561643836;124.41095890411;76.5205479452055;79.4794520547945;126.138888888889;76.5205479452055
86;85.6;81.8115942028986;70.6857142857143;69.6231884057971;147.814285714286;86.1285714285714;85.6;147.814285714286;86.1285714285714
87;88.3970588235294;82.8358208955224;70.6176470588235;69.1617647058824;130.691176470588;86.9558823529412;88.3970588235294;138.859375;86.9558823529412
88;83.9565217391304;81.8840579710145;68.6811594202899;67.9855072463768;156.04347826087;83.3043478260869;83.9565217391304;158.338235294118;83.3043478260869
89;82.6825396825397;77.1269841269841;64.1746031746032;62.952380952381;126.698412698413;79.6190476190476;83.758064516129;130.459016393443;80.6290322580645
90;88.2931034482759;84.7413793103448;72.5254237288136;71.7413793103448;147.949152542373;86.8448275862069;88.2931034482759;155.875;86.8448275862069
91;89.4086956521739;86.1217391304348;70.75;70.4736842105263;151.525862068966;89.2695652173913;89.4086956521739;152.84347826087;89.2695652173913
92;96.2100840336134;90.3109243697479;74.8151260504202;73.9495798319328;163.705882352941;93.4705882352941;96.2100840336134;169.4;93.4705882352941
93;92.7164179104478;87.8208955223881;73.6641791044776;72.2313432835821;148.55223880597;92.0522388059701;92.7164179104478;151.954198473282;92.0522388059701
94;95.6490066225166;92.4078947368421;76.5194805194805;75.3071895424837;147.123376623377;94.4144736842105;95.6490066225166;152.060402684564;94.4144736842105
95;109.115942028986;100.891304347826;85.3309352517986;83.9416058394161;174.330935251799;104.04347826087;109.115942028986;178.176470588235;104.04347826087
96;98.0675675675676;91.4452054794521;77.2837837837838;76.5374149659864;152.662162162162;95.7094594594595;98.0675675675676;156.902777777778;95.7094594594595
97;108.463768115942;101.101449275362;85.3597122302158;84.2805755395684;172.992805755396;105.413043478261;108.463768115942;176.808823529412;105.413043478261
98;112.699300699301;106.79020979021;89.2657342657343;87.951048951049;167.321678321678;110.72027972028;112.699300699301;173.384057971015;110.72027972028
99;119.125;111.201388888889;94.7777777777778;93.2847222222222;191.180555555556;115.243055555556;119.125;196.642857142857;115.243055555556
100;111.735714285714;107.107142857143;88.6879432624114;86.5714285714286;182.31914893617;109.542857142857;111.735714285714;186.282608695652;109.542857142857


==> data/abs-iterations.csv <==
Nodes;Mixed Old;Lin Yen ;Eades;Huang et al.;Angular Only Old;Crossing Only Old;Mixed;Angular Only;Crossing Only
11;161.031496062992;210.850393700787;283.828125;234.771653543307;183.889763779528;494.59375;350.714285714286;598.714285714286;2351.42857142857
12;164.496503496503;223.034965034965;376.236111111111;262.447552447552;190.65034965035;534.527777777778;647.5;664;1721.5
13;262.459119496855;547.924528301887;537.459627329193;545.099378881988;322.830188679245;836.813664596273;514.6;580;3051.8
14;204.686390532544;418.041420118343;434.201183431953;367.89349112426;275.85798816568;764.591715976331;598.666666666667;765.666666666667;3515.66666666667
15;439.26404494382;684.269662921348;639.949720670391;643.804469273743;478.432584269663;1186.02793296089;825.5;501.4;1933.4
16;508.849397590361;847.668674698795;705.808383233533;716.102409638554;621.451807228916;1353.65269461078;840.818181818182;801.545454545455;2409.18181818182
17;547.48;880.805369127517;903.506666666667;918.08;630.553333333333;1602.58666666667;1094.77777777778;1211.22222222222;2830.33333333333
18;513.016949152542;988.737288135593;1176.22881355932;986.35593220339;654.152542372881;1458.05084745763;739.846153846154;1013.84615384615;2457.76923076923
19;654.946428571429;1192.25892857143;1107.86607142857;1009.66964285714;776.526785714286;1611.11607142857;916.882352941176;991.705882352941;2831.05882352941
20;661.645161290323;1104.91397849462;1134.86021505376;1152.82795698925;690.817204301075;1861.18279569893;903.333333333333;1294.5;2684.16666666667
21;932.490196078431;1281.76470588235;1328.76470588235;1354.87254901961;901.058823529412;2366.75490196078;1069.69565217391;1048.17391304348;2707.65217391304
22;800.317073170732;1464.56097560976;1207.15662650602;1165.4512195122;855.353658536586;1844.79518072289;961.470588235294;1148.05882352941;2719.64705882353
23;793.133333333333;1281.29333333333;1116.98684210526;1182.22368421053;886.92;1923.25;1087.92857142857;1442.57142857143;2742.57142857143
24;723.452054794521;1138.31506849315;1028.06849315069;1094.65753424658;861.356164383562;2063.58904109589;1577.88888888889;844.444444444444;3951.44444444444
25;668.571428571429;989.166666666667;1055.52325581395;1094.41860465116;838.819277108434;1831.61627906977;1211.54545454545;916.545454545454;2400.45454545455
26;889.219512195122;1252.96341463415;1145.49397590361;1192.71604938272;1012.37804878049;1948.55421686747;987.222222222222;1395.38888888889;2972.22222222222
27;1042.8152173913;1599;1404.94623655914;1209.35483870968;1102.10869565217;2446.05376344086;1158.41176470588;1300.05882352941;3564.29411764706
28;1175.5625;1767.3;1423.69135802469;1402.53086419753;1365.775;2261.93827160494;1177.66666666667;1391.66666666667;2606.28571428571
29;1350.75362318841;1604.71014492754;1539.47826086957;1516.14705882353;1452.02898550725;2342.30434782609;1570.90476190476;1859.04761904762;2524.57142857143
30;1262.61290322581;1883.58064516129;1492.14516129032;1525.20967741935;1538.91935483871;2486.72580645161;1432.26315789474;1603.94736842105;2454.15789473684
31;1569.88235294118;2238.12941176471;2639.08235294118;1862.47058823529;1505.47058823529;2839.83529411765;1184.90476190476;1336.7619047619;2904.52380952381
32;1474.31007751938;1819.1328125;1469.58139534884;1749.48062015504;1704.6976744186;2465.82945736434;1496.90476190476;1932.33333333333;2753.28571428571
33;1187.0243902439;1778.32317073171;1528.63855421687;1399.69277108434;1294.50609756098;2691.83734939759;1268.01886792453;1547.07547169811;2914.78846153846
34;1155.32620320856;1937.13368983957;1821.1329787234;1532.46808510638;1413.58823529412;2729.96808510638;1214.90322580645;1609.35483870968;3184.06451612903
35;1357.64432989691;2035.44329896907;1789.23979591837;1854.43367346939;1621.65128205128;2490.09693877551;1380.46739130435;1631.64516129032;2783.05376344086
36;1430.89105058366;2140.109375;1869.18677042802;1852.15564202335;1884.01167315175;2872.84435797665;1422.64367816092;1891.41379310345;3045.99401197605
37;1234.35785953177;2065.45484949833;1827.86;1905.16333333333;1646.05685618729;2610.64333333333;1318.22222222222;1607.29797979798;2428.63265306122
38;1423.07371794872;2288.59294871795;2031.67092651757;1948.07028753994;1738.09646302251;2816.71884984026;1448.8976744186;1723.57009345794;2869.87142857143
39;1413.66369047619;2099.14285714286;1952.91420118343;1981.40178571429;1732.33035714286;2588.02366863905;1369.98062015504;1702.44186046512;2571.57874015748
40;1459.95714285714;2293.75539568345;2022.83928571429;2138.99641577061;1842.93928571429;2805.05;1403.4140969163;1787.68281938326;2760.91150442478
41;1484.88209606987;2397.33771929825;2045.50869565217;1965.91703056769;1818.12227074236;2602.96086956522;1366.04232804233;1704.29100529101;2687.28648648649
42;1390.18918918919;2136.06756756757;1994.85585585586;1985.06306306306;1709.51583710407;2817.01801801802;1335.68421052632;1741.42857142857;2840.10638297872
43;1418.70689655172;2027.58189655172;1888.5775862069;2092.51948051948;1855.89224137931;2451.39224137931;1376.17961165049;1791.09708737864;2532.92118226601
44;1434.4595959596;2289.21319796954;1976.37878787879;2027.55612244898;1769.0404040404;2872.93434343434;1394.53846153846;1729.37278106509;2896.19047619048
45;1242.56213017751;1996.14201183432;2075.19298245614;1847.43529411765;1720.45833333333;2728.0701754386;1246.46153846154;1710.6338028169;2666.8661971831
46;1496.52739726027;2504.40136054422;1929.27702702703;2028.75675675676;1717.49315068493;2571.77702702703;1428.13385826772;1555.47244094488;2525.1875
47;1535.39682539683;2293.13709677419;2093.75396825397;2112.68253968254;1901.7380952381;2824.92063492063;1459.08256880734;1971.25688073394;2898.21296296296
48;1398.10416666667;2264.63541666667;1918.46875;2075.5625;1827.11458333333;2483.54166666667;1406.62025316456;1818.83544303797;2537.20512820513
49;1374.9175257732;2446.15463917526;2092.68041237113;1928.76288659794;1877.11340206186;2877.17525773196;1349.76470588235;1866.63529411765;3019.13253012048
50;1396.84482758621;1972.72413793103;1937.72881355932;2065.59322033898;1545.65517241379;2673.03389830508;1343.36734693878;1463.91836734694;2847.27659574468
51;1246.575;2379.575;2226.375;2213.2;1929.8125;2466.025;1233.38571428571;1931.14285714286;2427.98571428571
52;1390.22727272727;2326.64772727273;1992.14606741573;1854.04494382022;2156.32954545455;2626.93258426966;1407.32142857143;2127.17857142857;2677.60714285714
53;1389.69298245614;2250.125;2071.85217391304;2107.17543859649;1777.62831858407;2469.22608695652;1412.01851851852;1753.02803738318;2464.03846153846
54;1473.83177570093;2290.3738317757;1901.87037037037;2034.86111111111;1803.97169811321;2577.68518518519;1476.81553398058;1776.48039215686;2534.53921568627
55;1283.42857142857;2414.61904761905;1968.33858267717;1986.51587301587;1751.08;2558.99212598425;1318.04347826087;1791.00877192982;2616.52173913044
56;1404.75912408759;2344.70072992701;2002.43065693431;2229.00729927007;1959.70802919708;2601.45255474453;1409.11904761905;1958.29365079365;2644.28455284553
57;1424.94339622642;2257.6320754717;1886.44339622642;2132.28301886792;1920.66981132075;2437.45283018868;1432.90476190476;1930.87619047619;2419.53333333333
58;1391.28695652174;2413.78070175439;2115.49565217391;1901.0347826087;1970.2;2510.55652173913;1369.2641509434;1923.38679245283;2459.82857142857
59;1563.42592592593;2184.43518518518;2198.83486238532;2175.18348623853;1712.93518518519;2541.77064220183;1540.38317757009;1680.40186915888;2552.53773584906
60;1344.81679389313;2353.45038167939;1998.17557251908;1814.24427480916;1825.85496183206;2452.92366412214;1356.35714285714;1802.4126984127;2510.11382113821
61;1455.49068322981;2268.74842767296;1956.54658385093;2149.3;1764.16770186335;2656.3850931677;1430.32704402516;1758.82389937107;2724.06369426752
62;1414.00666666667;2165.41333333333;1849.6821192053;1737.84105960265;1607.58666666667;2468.37086092715;1412.27702702703;1572.11486486486;2537.54109589041
63;1393.36290322581;2071.37096774194;1910.41935483871;1950.66935483871;1714.45528455285;2506.14516129032;1388.59836065574;1684.95041322314;2470.2479338843
64;1252.50413223141;2224.45;1826.72727272727;2166.325;1785.76033057851;2395.52892561983;1252.50413223141;1785.76033057851;2395.52892561983
65;1450.27272727273;2173.25688073394;1879.24545454545;1923.97272727273;1911.04545454545;2636.16363636364;1436.16822429907;1933.81308411215;2713.44339622641
66;1499.26530612245;2010.80612244898;1918.0306122449;1933.4693877551;1871.76530612245;2824.27551020408;1490.49484536082;1888.25773195876;2853.39175257732
67;1719.19801980198;2501.85148514851;2002.88118811881;1856.70297029703;1722.37623762376;2822.49504950495;1688.05154639175;1730.22680412371;2800.62886597938
68;1422.41758241758;2435.46153846154;1981.35164835165;2023.2967032967;1754.94444444444;2544.16483516483;1416.98888888889;1754.86516853933;2577.56179775281
69;1464.46428571429;2137.77380952381;1866.08333333333;1826.11904761905;1750.70238095238;2531.69047619048;1448.3875;1790.2625;2571.39240506329
70;1670.04938271605;2046.2;2002.56790123457;1745.92592592593;1796.49382716049;2576.96296296296;1684.6375;1777.0125;2676.07692307692
71;1693.95604395604;2304.74725274725;1954;1928.81111111111;1867.97802197802;2452.68131868132;1658.39325842697;1880.01123595506;2457.72413793103
72;1647.82417582418;2142.26666666667;1778.34782608696;1974.41304347826;1680.77777777778;2123.21739130435;1667.7191011236;1685.10227272727;2245.24137931034
73;1138.80952380952;2261.52380952381;1824.23529411765;2111.64705882353;1823.41666666667;2679.92941176471;1138.80952380952;1823.41666666667;2711.83333333333
74;1564.67924528302;2089.30476190476;2067.60377358491;1932.77142857143;1939.0380952381;2553.09433962264;1564.67924528302;1939.0380952381;2577.40952380952
75;1530.25925925926;2128.89814814815;1905.16666666667;1937.49074074074;1895.98148148148;2555.28703703704;1536.14018691589;1889.14018691589;2579.16822429907
76;1362.55855855856;2104.22522522523;2003.09821428571;1898.15315315315;1889.8018018018;2612.21428571429;1362.55855855856;1889.8018018018;2659.70909090909
77;1592.33333333333;2257.05;1935.55833333333;1691.52542372881;2057.08333333333;2439.03333333333;1589.36134453782;2067.99159663866;2471.27586206897
78;1456.03333333333;2118.20833333333;1744.675;1909.03418803419;1817.575;2409.76666666667;1456.03333333333;1817.575;2430.01680672269
79;1494.18279569893;2344.74193548387;1600.35483870968;1984.40217391304;1910.90322580645;2010.31182795699;1494.18279569893;1910.90322580645;2077.32222222222
80;1701.82352941176;2261.28431372549;1982.77450980392;1861.20792079208;1976.76237623762;2520.86274509804;1701.82352941176;1976.76237623762;2520.86274509804
81;1694.21348314607;2289.95555555556;1844.91208791209;1937.14285714286;1938.24444444444;2474.30769230769;1694.21348314607;1938.24444444444;2588.06896551724
82;1755.03448275862;1862.96511627907;1940.38636363636;1823.85057471264;1818.93103448276;2054.22727272727;1755.03448275862;1818.93103448276;2102
83;1468.40697674419;2037.05813953488;1902.91860465116;1862.45348837209;1863.59302325581;2181.31395348837;1468.40697674419;1863.59302325581;2181.31395348837
84;1655.30769230769;2050.83333333333;1705.76923076923;1954.57692307692;1662.03846153846;1972.80769230769;1655.30769230769;1662.03846153846;2051.72
85;1623.06849315069;2348.3698630137;1648.15068493151;1893.67123287671;1777.04109589041;2376.86301369863;1623.06849315069;1777.04109589041;2409.875
86;1646.65714285714;2093.95652173913;1772.45714285714;1945.30434782609;1893.98571428571;2630.75714285714;1646.65714285714;1893.98571428571;2630.75714285714
87;1493.98529411765;1997.5223880597;1671.60294117647;1730.16176470588;1746.80882352941;2102.20588235294;1493.98529411765;1746.80882352941;2233.59375
88;1570.8115942029;1973.82608695652;1635.08695652174;1772.20289855072;1782.31884057971;2549.27536231884;1570.8115942029;1782.31884057971;2586.76470588235
89;1608.87301587302;2131.85714285714;1416.1746031746;1781.22222222222;1976.25396825397;1861.77777777778;1630.61290322581;1999.66129032258;1922.81967213115
90;1435.87931034483;1905.8275862069;1787.71186440678;1786.08620689655;1576.93103448276;2414.22033898305;1435.87931034483;1576.93103448276;2543.55357142857
91;1669.8347826087;2265.88695652174;1683.30172413793;1925.98245614035;1836.47826086957;2494.90517241379;1669.8347826087;1836.47826086957;2516.6
92;1853.44537815126;2182.05882352941;1732.87394957983;1738.14285714286;1814.64705882353;2453.52941176471;1853.44537815126;1814.64705882353;2538.86956521739
93;1926.03731343284;2213.29850746269;1794.35074626866;1706.35074626866;1885.14925373134;2441.21641791045;1926.03731343284;1885.14925373134;2497.12213740458
94;1639.58278145695;2304.80921052632;1665.1038961039;1873.9477124183;1600.81578947368;1967.99350649351;1639.58278145695;1600.81578947368;2034.03355704698
95;1790.99275362319;1900.07971014493;1649.31654676259;1851.97080291971;1642.84057971015;2335.84892086331;1790.99275362319;1642.84057971015;2387.375
96;1683.28378378378;2140.32191780822;1697.24324324324;1804.1768707483;1831.72297297297;2371.7027027027;1683.28378378378;1831.72297297297;2437.58333333333
97;1640.75362318841;1906.98550724638;1552.58992805755;1658.53237410072;1773.17391304348;1928.74100719424;1640.75362318841;1773.17391304348;1971.28676470588
98;1588.58041958042;2173.72027972028;1675.57342657343;1618.97202797203;1715.46153846154;2065.9020979021;1588.58041958042;1715.46153846154;2140.75362318841
99;1715.92361111111;1914.96527777778;1854.51388888889;1753.70833333333;1527.63194444444;2080.20138888889;1715.92361111111;1527.63194444444;2139.63571428571
100;1676.38571428571;2137.85;1598.75886524823;1498.73571428571;1720.71428571429;2060.90780141844;1676.38571428571;1720.71428571429;2105.71014492754


==> data/abs-totalResolution.csv <==
Nodes;Mixed Old;Lin Yen ;Eades;Huang et al.;Mixed
11;66.3449606299212;55.3149606299213;60.833046875;62.7912598425197;26.4057142857143
12;70.4490209790209;57.431048951049;60.9692361111111;63.5081118881119;28.0775
13;58.9247798742139;50.7000628930818;50.5873291925466;53.966149068323;35.112
14;58.9059171597633;53.0254437869822;51.2316568047337;53.9918934911243;26.5833333333333
15;49.111404494382;45.0188202247191;41.5102793296089;43.5720111731844;24.829
16;51.1961445783133;44.8321084337349;41.5823952095809;43.4977710843373;34.3172727272727
17;48.952;43.5698657718121;39.3078666666666;41.4475333333333;27.9388888888889
18;46.9008474576271;42.0342372881356;37.3104237288136;38.6322881355932;28.2453846153846
19;45.8469642857143;41.449375;35.430625;37.9663392857143;27.8188235294118
20;46.9979569892473;41.3670967741936;37.1364516129032;39.4338709677419;31.8891666666667
21;42.8330392156863;38.1547058823529;31.8380392156863;34.623431372549;29.5152173913044
22;43.665487804878;38.7263414634146;32.9479518072289;35.105;26.9276470588235
23;40.4953333333333;38.532;31.0521052631579;33.601447368421;27.6078571428571
24;44.5032876712329;39.7587671232877;34.5321917808219;36.5330136986301;24.3044444444444
25;42.3889285714286;39.1755952380952;32.7867441860465;34.0418604651163;27.6427272727273
26;42.0143902439025;39.6978048780488;33.6726506024096;35.1911111111111;28.9888888888889
27;41.7170652173913;36.5556989247312;31.9521505376344;34.6163440860215;30.2158823529412
28;38.0195;34.4555;26.4398765432099;29.2046913580247;30.6646666666667
29;40.0789855072464;34.7615942028986;28.1788405797101;30.0122058823529;28.8761904761905
30;38.1190322580645;32.8346774193548;26.395;28.0293548387097;29.7321052631579
31;38.2547058823529;32.4915294117647;29.3910588235294;28.2091764705882;28.2857142857143
32;41.2040310077519;36.164921875;29.1246511627907;33.0251162790697;35.4130952380952
33;38.9441463414634;32.7556707317073;26.5754819277108;28.8568674698795;32.3801886792453
34;39.6633689839572;34.2134759358289;26.431329787234;29.3201595744681;31.5291935483871
35;36.9458762886598;28.8243298969072;23.0334693877551;26.1832653061225;30.8435869565217
36;34.1673151750973;27.2176953125;19.9910116731517;23.1045525291829;31.030632183908
37;32.4222742474916;25.3472575250836;18.7240333333333;21.4806;29.1227272727273
38;31.3273397435897;24.710608974359;18.378785942492;20.4241853035144;28.7526976744186
39;29.3514285714286;22.6919940476191;16.3413905325444;19.4968154761905;27.4588759689923
40;29.5342857142857;22.2363669064748;15.03225;18.5562007168459;27.8033920704846
41;28.8102183406113;22.1213596491228;14.3266956521739;17.9675982532751;27.3666666666666
42;28.1591891891892;21.2827027027027;13.886981981982;16.7772972972973;26.5802105263158
43;28.1366379310345;21.4396551724138;13.7881896551724;16.8015584415585;26.7302912621359
44;28.1465151515151;21.1493401015228;13.6129797979798;16.9410204081633;26.7143195266272
45;27.3702958579882;21.4280473372781;12.2372514619883;17.2758235294118;25.3106993006993
46;26.796301369863;19.8653741496599;12.4702702702703;16.9099324324324;25.3355118110236
47;27.5707936507936;20.9642741935484;13.6942063492064;16.2553174603175;25.2905504587156
48;29.3166666666667;19.7113541666667;14.8504166666667;18.5759375;27.5291139240506
49;29.0812371134021;20.3347422680412;13.5945360824742;16.3035051546392;27.6903529411765
50;27.2881034482759;20.2703448275862;13.5184745762712;16.2793220338983;26.0712244897959
51;25.951375;19.007375;11.0485;15.113875;25.0865714285714
52;25.1379545454545;18.2684090909091;12.0148314606742;16.0291011235955;24.6113095238095
53;25.4423684210526;17.7577678571429;11.6315652173913;14.5373684210526;25.1158333333333
54;26.3843925233645;17.5802803738318;9.52953703703704;14.72;26.0407766990291
55;25.6012698412698;18.317619047619;9.90622047244094;15.2675396825397;24.3268695652174
56;24.8063503649635;17.2683941605839;9.75299270072993;14.0792700729927;23.5965079365079
57;24.0617924528302;15.7140566037736;8.94933962264151;12.5256603773585;23.9898095238095
58;25.7393043478261;18.2734210526316;10.3586956521739;13.6638260869565;24.9304716981132
59;23.9361111111111;16.2908333333333;9.78688073394496;11.9522018348624;23.8880373831776
60;24.2599236641221;15.6081679389313;8.09053435114504;12.7189312977099;23.7152380952381
61;22.3625465838509;15.6450314465409;7.54863354037267;12.1905625;22.2725786163522
62;22.0792666666667;14.7604666666667;7.77980132450331;11.1213245033113;21.8966891891892
63;22.6829032258064;14.1112096774194;8.95524193548387;11.7858870967742;22.3886885245902
64;23.1957851239669;14.383;7.4605785123967;12.10825;23.1957851239669
65;23.693;15.1838532110092;8.09609090909091;11.5940909090909;23.2982242990654
66;23.3257142857143;14.0608163265306;7.38877551020408;12.1923469387755;23.3007216494845
67;23.4775247524753;15.229801980198;7.86435643564356;11.6721782178218;22.8759793814433
68;22.0716483516484;13.4434065934066;6.9567032967033;11.1245054945055;21.9318888888889
69;24.2553571428571;14.2297619047619;7.22202380952381;11.5232142857143;23.64275
70;22.5016049382716;13.012;6.36283950617284;9.91222222222222;22.380875
71;23.3589010989011;15.0607692307692;6.82802197802198;11.265;22.9431460674157
72;22.2224175824176;14.3498888888889;7.15184782608696;10.9913043478261;22.0149438202247
73;23.4478571428571;13.4885714285714;7.12858823529412;11.5504705882353;23.4478571428571
74;22.8249056603774;13.1621904761905;7.78575471698113;10.9265714285714;22.8249056603774
75;23.0560185185185;13.625462962963;6.70305555555556;11.0011111111111;22.9823364485981
76;21.2932432432433;11.9711711711712;5.38741071428572;9.93603603603603;21.2932432432433
77;21.9723333333333;12.7790833333333;6.50525;10.8003389830508;21.8672268907563
78;21.526;11.6603333333333;6.07066666666666;9.73863247863248;21.526
79;21.1141935483871;10.4135483870968;5.4105376344086;9.36434782608696;21.1141935483871
80;20.7814705882353;11.1611764705882;5.0243137254902;8.45386138613861;20.7814705882353
81;20.7751685393258;11.3691111111111;5.04164835164835;8.53637362637362;20.7751685393258
82;19.6059770114943;11.0831395348837;4.60511363636364;8.73609195402299;19.6059770114943
83;20.2393023255814;10.5382558139535;5.01081395348837;8.86023255813953;20.2393023255814
84;20.239358974359;10.4384615384615;5.39102564102564;7.68243589743589;20.239358974359
85;20.1128767123288;11.3042465753425;5.2713698630137;8.49657534246575;20.1128767123288
86;17.971;11.3273913043478;4.90442857142857;9.03463768115942;17.971
87;20.3425;11.8168656716418;4.81632352941177;7.75735294117647;20.3425
88;20.5679710144928;11.6613043478261;4.48521739130435;8.46;20.5679710144928
89;19.7931746031746;10.0606349206349;5.33603174603175;8.56380952380952;19.7585483870968
90;19.5427586206897;9.7096551724138;4.65101694915254;7.48810344827586;19.5427586206897
91;20.336347826087;11.3558260869565;4.57103448275862;8.80114035087719;20.336347826087
92;19.1993277310924;10.0121008403361;4.1963025210084;8.02193277310924;19.1993277310924
93;19.9963432835821;10.3361194029851;4.57835820895522;7.70761194029851;19.9963432835821
94;18.6952317880795;10.128947368421;4.02636363636364;8.280522875817;18.6952317880795
95;18.0865217391304;9.71702898550725;4.34035971223021;7.68802919708029;18.0865217391304
96;19.0261486486486;10.5925342465753;4.13087837837838;7.31353741496598;19.0261486486486
97;18.3657971014493;9.2863768115942;3.60287769784173;7.2863309352518;18.3657971014493
98;18.423006993007;8.89090909090909;3.70993006993007;7.09272727272727;18.423006993007
99;18.1347222222222;8.63340277777778;3.30965277777778;7.01027777777778;18.1347222222222
100;18.4770714285714;9.19685714285715;3.7763829787234;7.07392857142857;18.4770714285714


==> data/angularResolution.csv <==
n;crossing resolution fa;crossing resolution rm;crossing resolution tr;crossing resolution rm5;crossing resolution rm-1;Angular resolution fa;Angular resolution rm;Angular resolution tr;Angular resolution rm5;Angular resolution rm-1;Aspect ratio fa;Aspect ratio rm;Aspect ratio tr;Aspect ratio rm5;Aspect ratio rm-1;Crossing number fa;Crossing number rm;Crossing number tr;Crossing number rm5;Crossing number rm-1;Total Resolution fa;Total Resolution rm;Total Resolution tr;Total Resolution rm5;Total Resolution rm-1;Time fa;Time rm;Time tr;Time rm5;Time rm-1;Iterations rm;Iterations rm-1;Iterations fa
11;62.0633714285714;69.5698428571429;61.2435428571429;68.5167285714286;64.5850714285714;21.7996571428571;39.7224714285714;19.4662;180;29.8722285714286;2.17326781588475;5.19122113304736;1.94281594595673;4.36178042170558;1.88537941836037;5.57142857142857;5.28571428571429;4.71428571428571;4.71428571428571;5.71428571428571;19.5158285714286;39.7224714285714;18.8973428571429;37.5805428571429;29.8722285714286;15.5714285714286;301.285714285714;15.5714285714286;198.857142857143;153.428571428571;900;1300;114.285714285714
12;66.4104;71.3856;68.32625;74.668725;71.261375;23.70015;38.68875;28.604075;180;32.5381;2.06159338872609;6.30273025127621;1.89723853444243;3.65859415067725;1.75942988793642;5.75;4.25;5;3.5;5;22.53795;38.68875;26.466825;40.46395;32.5381;46.5;267.25;15.5;423.25;66.5;800;575;350
13;66.58144;69.41792;70.1107;67.98196;74.3376;27.08518;46.80516;25.75354;180;35.78244;1.89958715912194;8.59849528062496;1.70574324137062;4.3271426990017;1.77531569463154;3.6;4;4;4.2;3.4;26.13192;46.80516;24.3895;42.8793;35.78244;28.4;349.8;34.2;221.4;140.8;1180;1100;300
14;70.1252666666667;64.1368666666667;74.1861666666667;64.3383666666667;65.1138;27.729;44.5064333333333;24.4394666666667;180;33.8106333333333;1.99475787641555;23.05793371184;1.89872759327564;4.86630755434299;1.9023163435617;5.33333333333333;6.66666666666667;4.66666666666667;5;6;27.7283;44.3340333333333;24.4350333333333;40.4614;33.8106333333333;257.666666666667;591.666666666667;25.6666666666667;344.666666666667;104;1566.66666666667;900;1466.66666666667
15;66.04504;66.91652;61.11996;62.98883;67.44494;21.88795;37.42507;16.74055;180;33.42754;2.14028645133105;9.61799802155139;2.05392884259245;4.18259210325476;1.9392329162644;5;6.5;5.8;6.3;5.4;19.72696;37.39817;16.73137;33.48971;33.42754;38.1;477.7;80.8;173.7;157.2;1310;1210;240
16;62.1788636363636;66.1180545454545;56.8849545454546;61.4851454545455;63.8164545454545;23.9828272727273;43.4073909090909;18.2073181818182;180;32.6458272727273;2.08517113377827;15.6304291216874;2.11804726375955;4.23931515255358;1.97932356363768;5.18181818181818;7;6.09090909090909;6.63636363636364;5.45454545454545;23.5019181818182;43.4073909090909;17.2352272727273;43.1132454545454;32.6458272727273;301.272727272727;491.909090909091;37.2727272727273;351.454545454545;124.454545454545;1527.27272727273;1000;1972.72727272727
17;63.3344666666667;63.4004444444444;67.1102;62.0955;67.8806111111111;24.1267444444444;41.0871;20.3497222222222;180;32.0917111111111;1.89973742611986;20.0493489451968;1.94720982734262;4.34181146398533;1.80888075116753;6.11111111111111;8.33333333333333;6.66666666666667;7.88888888888889;6;22.5358777777778;41.0803777777778;19.5947333333333;39.4254555555556;32.0917111111111;143;476.444444444445;43.4444444444444;323.666666666667;134.888888888889;1388.88888888889;1088.88888888889;911.111111111111
18;67.5997307692308;65.3727384615385;61.4379461538462;67.3750769230769;68.3842230769231;23.1111;41.4145846153846;20.4308461538462;180;34.7079307692308;1.99577721987729;15.9152143381889;1.96296349355697;4.43914317978871;1.86589927059263;4.61538461538462;6;4.69230769230769;6.53846153846154;4.76923076923077;22.4793692307692;41.4145846153846;20.3482846153846;36.7877923076923;34.6933307692308;72.9230769230769;458.153846153846;115.692307692308;228.615384615385;181;1238.46153846154;1376.92307692308;384.615384615385
19;57.1464823529412;61.2940705882353;55.9656882352941;57.7389647058824;61.7813058823529;23.7982470588235;42.3397117647059;19.7861882352941;180;31.3641411764706;2.07756612281939;19.0584310754086;2.06923366289727;4.22786543625171;1.84243100308044;7.35294117647059;9.17647058823529;7.70588235294118;8.94117647058824;7.11764705882353;22.3378823529412;42.2928764705882;19.0250176470588;35.4881;31.3623470588235;42.2352941176471;544.352941176471;33.3529411764706;210.705882352941;127.352941176471;1541.17647058824;923.529411764706;205.882352941176
20;60.616375;63.1658083333333;66.8255833333333;61.30925;59.607275;27.4520666666667;46.536;23.2892583333333;180;30.3167416666667;2.0874921425732;26.8199435059048;2.0580423005411;4.55417270953396;1.85578161291707;5.66666666666667;6.41666666666667;4.83333333333333;6.5;5.41666666666667;25.857075;46.5014416666667;21.688775;43.2367833333333;29.1243916666667;23.6666666666667;421.75;80.5;120.75;101.416666666667;1266.66666666667;841.666666666667;108.333333333333
21;61.0963173913044;63.6271304347826;61.7550739130435;59.4395347826087;65.3371260869565;24.5834608695652;41.5697956521739;20.1557130434783;180;35.5899782608696;2.05572877666394;13.0642868080261;2.08046239866955;4.53628241201899;1.86607578159458;7.73913043478261;9.47826086956522;8.26086956521739;9.65217391304348;7.43478260869565;23.3752130434783;41.5517695652174;19.0403652173913;35.3221260869565;35.5899782608696;58.9565217391304;627.478260869565;167.95652173913;200.130434782609;192.739130434783;1347.82608695652;921.739130434783;269.565217391304
22;57.8106470588235;60.8372235294118;57.9842529411765;54.6142941176471;62.6249529411765;22.1553941176471;42.5551823529412;17.7548117647059;180;32.1695823529412;2.08756554030934;27.8579928977398;2.18066852865418;4.39998224090834;1.95210767594081;7.29411764705882;8.76470588235294;6.88235294117647;8.05882352941176;7.29411764705882;20.5241235294118;42.5551823529412;16.8903588235294;34.7207470588235;31.3869882352941;52.6470588235294;525.647058823529;93.5882352941177;201.529411764706;168.529411764706;1100;935.294117647059;211.764705882353
23;57.4935714285714;60.3398642857143;54.2739428571429;49.7312642857143;59.9781214285714;21.1028428571429;41.8088714285714;16.7124714285714;180;30.5619714285714;2.19212231993283;19.5899330321051;2.21932725304891;4.44363279836614;2.10223627037674;7.21428571428571;8.42857142857143;7.71428571428571;10.0714285714286;7.14285714285714;19.3487785714286;41.7835142857143;15.8334357142857;35.3538214285714;30.4228642857143;85;746.857142857143;27.2857142857143;252;186;1757.14285714286;950;328.571428571429
24;55.8159;59.6597666666667;51.3464555555556;52.8820444444444;56.7283444444444;22.9170111111111;37.9878;14.9155888888889;180;29.1766222222222;2.04281610996266;13.878408281422;2.02770923514612;4.26470272689281;2.00414199230875;8.11111111111111;10;8.88888888888889;8.88888888888889;8.22222222222222;21.4949888888889;37.9878;13.9832222222222;35.6359555555556;28.6314777777778;441.111111111111;633.888888888889;331.666666666667;237.888888888889;123.111111111111;1255.55555555556;511.111111111111;1477.77777777778
25;51.9661909090909;53.5507454545455;49.3850818181818;51.4273181818182;57.1740090909091;22.9064545454545;39.8202181818182;15.1661636363636;180;30.6420545454545;2.3112947688432;38.1265376512268;2.32619385913136;4.73974607596496;2.30362239017521;8.45454545454546;12.4545454545455;10.8181818181818;10.2727272727273;9.54545454545455;22.5954454545454;39.8202181818182;14.7722636363636;32.9928454545455;30.4525454545455;472.636363636364;711.818181818182;51.2727272727273;211.363636363636;245.181818181818;1672.72727272727;1200;1654.54545454545
26;59.2550333333333;60.41805;54.4217611111111;56.8495555555556;59.9660944444445;24.8883833333333;42.5334166666667;17.3627166666667;180;31.9522055555556;2.19548527240749;16.7436253187076;2.0411486753208;4.73898922266527;1.98613512478204;7.88888888888889;10.0555555555556;9.66666666666667;9.22222222222222;8.33333333333333;24.1832222222222;42.1922277777778;16.5651722222222;34.3705666666667;31.9462555555555;94.0555555555556;585.166666666667;58.1666666666667;191.444444444444;204.944444444444;1355.55555555556;916.666666666667;366.666666666667
27;65.1121294117647;65.0085117647059;60.3459235294118;61.3343352941177;67.7567352941176;26.2270176470588;46.7674705882353;21.7277294117647;180;35.0571470588235;2.09422731846866;20.5698592599773;1.90523328150093;4.62098440800154;1.90305799751218;6.05882352941176;8.47058823529412;6.94117647058824;7.70588235294118;6;24.7082823529412;46.7134470588235;20.7861588235294;39.9561529411765;34.9514882352941;77.4117647058823;510.117647058824;118.823529411765;186.941176470588;160.588235294118;1158.82352941176;682.352941176471;247.058823529412
28;63.6027866666667;62.4122933333333;61.0918866666667;54.5538933333333;63.5004866666667;25.4812333333333;46.05446;19.5398466666667;180;34.1163533333333;2.11785123172211;19.3970124930114;1.95264245771053;4.42349917191746;2.06403687901216;7.8;8.2;8.26666666666667;10.9333333333333;8.6;24.9190533333333;46.03244;19.3743533333333;36.7556733333333;33.9839466666667;154.333333333333;584.6;240.8;205.333333333333;189.4;1233.33333333333;800;460
29;55.4725047619048;56.8219666666667;50.3412571428571;53.5246333333333;55.7468952380952;25.1635619047619;43.1531285714286;18.768619047619;180;30.9661809523809;2.11159580258264;24.3555968416702;2.13876447795475;4.72982875316725;2.09333504169198;8;13.047619047619;9.23809523809524;9.38095238095238;8.61904761904762;24.4148666666667;43.0624666666667;16.5635523809524;33.9451619047619;30.7821523809524;152.095238095238;615.190476190476;120;252.809523809524;176.047619047619;1252.38095238095;638.095238095238;442.857142857143
30;59.2010736842105;59.4561157894737;55.3145894736842;49.8884947368421;57.5495052631579;24.9222947368421;45.4257684210526;18.2018157894737;180;34.8355736842105;2.15533255043553;20.6967649081413;1.93599698785942;4.75746795261071;2.06689362824473;8.89473684210526;9.89473684210526;10.6842105263158;11.5789473684211;8.31578947368421;23.8695368421053;45.2254368421053;15.9625;32.1426578947369;33.8158052631579;141.578947368421;657;229.78947368421;170.789473684211;205.947368421053;1236.84210526316;868.421052631579;373.684210526316
31;57.7361714285714;56.3133904761905;51.8881380952381;50.9125047619048;56.7350047619048;26.0963238095238;41.4303714285714;18.2961571428571;180;30.5449333333333;2.14232533928396;23.9106237344191;2.0789030410673;4.56304297072066;2.07377632995294;9.33333333333333;15.5238095238095;11.1904761904762;12.4761904761905;9.90476190476191;25.6418857142857;41.3963380952381;17.1472333333333;36.8194380952381;29.9447476190476;196.380952380952;599.714285714286;78.1904761904762;210.761904761905;167.142857142857;1233.33333333333;676.190476190476;557.142857142857
32;61.5830166666667;64.5363857142857;55.0978976190476;60.3351428571428;62.1462333333333;31.5328642857143;50.2632071428571;23.2429;180;36.9621285714286;2.01714890164739;24.7905856921134;2.19647351590656;4.38483412055696;1.95147510661418;7.16666666666667;9.42857142857143;7.73809523809524;8.45238095238095;7.26190476190476;30.7291857142857;50.1802119047619;22.3496095238095;38.9235523809524;36.5476595238095;300.047619047619;529.904761904762;19.6428571428571;185.452380952381;167.880952380952;1102.38095238095;654.761904761905;790.476190476191
33;57.4851018867925;59.7365396226415;53.7782849056604;54.4709283018868;56.8858094339623;27.2411150943396;45.7338528301887;20.5598396226415;180;33.917579245283;2.11194999834443;21.6238481924423;2.16546189800793;4.77975162336014;2.38313715034966;9.0377358490566;12.6981132075472;10.6037735849057;11.6037735849057;9.33962264150943;26.2733849056604;45.7144471698113;19.7039547169811;37.6686132075472;33.2111811320755;217.849056603774;650.622641509434;153.943396226415;240.11320754717;198.396226415094;1245.28301886792;733.962264150943;539.622641509434
34;61.6386193548387;63.3183322580645;55.3319548387097;55.3241806451613;58.9254645161291;28.8891032258065;48.3849887096774;21.2351774193548;180;34.5612870967742;2.06265818177296;24.0786197517014;2.25358805852963;4.75887473783795;2.13017868925498;7.38709677419355;8.59677419354839;8.2258064516129;9.20967741935484;7.88709677419355;28.3198838709677;48.3270048387097;20.2236741935484;37.2295838709677;33.1767935483871;324.822580645161;630.5;67.1612903225806;223.145161290323;187.854838709677;1219.35483870968;648.387096774194;775.806451612903
35;57.7747483870968;57.7820580645162;51.1850763440861;51.5234247311828;54.714235483871;26.7173838709677;46.0691698924731;19.3877440860215;180;34.329676344086;2.17664060571405;36.7115068134484;2.20197787256299;4.63793741481163;2.20218685159657;9.40860215053763;12.6989247311828;11.4623655913979;12.7096774193548;9.83870967741935;26.045311827957;46.0002473118279;18.3263924731183;34.6704150537634;33.2667344086021;289.086021505376;687.655913978495;137.021505376344;232.741935483871;203.817204301075;1229.03225806452;709.677419354839;689.247311827957
36;56.1434793103448;59.3240942528736;49.7102614942529;51.7073942528736;55.1374833333333;25.5502609195402;45.3909270114942;17.9911057471264;183.103448275862;32.5162126436782;2.14111233148478;31.0905723893954;2.19631623408452;4.85818960808758;2.1957332552245;10.1551724137931;13.6264367816092;11.5229885057471;12.1954022988506;10.3908045977012;24.5886362068965;45.3502597701149;16.8593534482759;35.0506097701149;31.9053172413793;215.902298850575;674.074712643678;130.626436781609;220.126436781609;196.241379310345;1206.89655172414;650.574712643678;505.747126436782
37;52.9016567839196;56.0999753768844;50.0737286432161;47.5550457286432;52.0590909547739;25.2647623115578;43.2409889447236;17.4514889447236;180;31.427232160804;2.16758701498561;27.1416586839366;2.17989675768059;4.99616588464638;2.2618332626765;11.3417085427136;15.4673366834171;13.7939698492462;14.5376884422111;11.9045226130653;24.3225135678392;43.2054738693468;16.093275879397;33.881816080402;30.2651718592965;263.603015075377;700.683417085427;168.969849246231;235.316582914573;208.120603015075;1221.10552763819;656.281407035176;555.778894472362
38;52.6934828703704;54.5994666666667;47.0306402777778;47.8483018518519;50.1477842592593;24.0170435185185;43.2789402777778;17.5696972222222;180;30.9890518518519;2.1500427867408;28.6268328560038;2.22732817059064;4.71719720060065;2.25688838024493;12.337962962963;16.5648148148148;14.6018518518519;15.1666666666667;12.5740740740741;22.9760662037037;43.2180842592593;16.085975;32.5114157407408;29.9926351851852;261.013888888889;760.328703703704;96.6666666666667;220.615740740741;207.074074074074;1288.88888888889;586.574074074074;549.537037037037
39;49.0437725868726;51.1477988416988;44.8700845559846;44.2027868725869;47.5512177606177;23.0613061776062;40.3396571428571;16.4040335907336;180;29.9886953667954;2.22290049831699;26.0173548016795;2.23400720507766;4.72208186371986;2.31567123466899;14.4208494208494;19.9266409266409;17.3320463320463;18.4671814671815;14.8532818532819;22.2010652509653;40.2668714285714;14.6692351351351;30.1782845559846;28.8253420849421;289.69111969112;752.621621621622;146.030888030888;221.992277992278;217.416988416988;1183.39768339768;605.405405405405;576.447876447876
40;49.4365052863436;51.748373568282;44.7853581497797;43.581104845815;47.2850414096916;22.7536471365639;41.2499066079296;15.765591629956;180;30.1396365638766;2.20952643361024;29.7589484256399;2.24548991602237;4.90150991456278;2.39820560113723;14.5242290748899;19.1453744493392;18.0440528634361;18.2422907488987;15.0440528634361;21.7100414096916;41.1793110132159;14.0812198237886;30.5858806167401;28.9367189427313;293.013215859031;803.95154185022;194.837004405286;243.246696035242;229.022026431718;1262.99559471366;628.193832599119;570.484581497797
41;47.4567867724868;50.7166825396825;43.1514871428571;42.6704026455026;46.1849777777778;22.4957259259259;40.4171756613757;14.9022271428571;180;29.5530592592593;2.2383860893953;31.387065759723;2.2754422745647;4.80183189501597;2.39026964672117;15.5132275132275;22.4603174603175;18.8285714285714;18.6613756613757;15.8888888888889;21.4245380952381;40.3715031746032;13.8737158730159;29.1248470899471;27.882698941799;309.650793650794;837.608465608466;146.968253968254;230.756613756614;248.26455026455;1300;647.089947089947;570.899470899471
42;47.7053821052631;49.3209205263158;43.6878716666667;41.7268847368421;45.0548268421053;21.115502631579;38.361042631579;13.38615;180;27.8972431578947;2.25496480819338;30.8210045178328;2.46343860135676;4.86184034260887;2.43840162342953;17.3578947368421;23.5736842105263;21.6333333333333;21.4578947368421;17.8526315789474;20.5060368421053;38.2314384210526;12.97901;28.5918315789474;26.4923094736842;294.842105263158;801.468421052632;149.652631578947;247.978947368421;243.1;1206.31578947368;631.578947368421;536.315789473684
43;47.8910398058252;48.7472776699029;47.4915809523809;41.6180830097088;45.3531873786408;22.6574883495146;38.0942844660194;15.3646444444444;180;28.6703689320389;2.25217164967322;29.7962066957932;2.40200861402329;4.83057249204666;2.51004035138759;17.7572815533981;27.495145631068;20.952380952381;22.7621359223301;19.131067961165;21.9269266990291;37.8720495145631;13.7605058252427;27.2794932038835;27.455468446602;408.364077669903;792.936893203884;163.728155339806;235.868932038835;249.902912621359;1186.8932038835;658.252427184466;700
44;47.236798816568;48.1936739644971;46.6837;41.2015585798816;45.6444982248521;21.9510343195266;38.0095650887574;15.6219205128205;180;28.0348662721893;2.24569667649212;31.4192088828237;2.23265719787347;4.97175018515713;2.45295107025566;18.2366863905325;27.8461538461538;18.0512820512821;22.3609467455621;18.9289940828402;20.9496822485207;37.9377065088757;13.5467426035503;27.6147532544379;26.6757207100592;346.272189349112;847.278106508876;213.497041420118;257.89349112426;231.538461538462;1192.89940828402;591.12426035503;569.230769230769
45;45.2919354166667;46.1523145833333;39.443348;39.0058020833333;42.8852166666667;20.7178701388889;36.16778125;15.02502;180;28.0951708333333;2.34287922992288;26.2941682227674;2.2570294362954;4.83141985248496;2.56203171494914;20.4027777777778;30.0069444444444;23.48;24.7152777777778;21.1597222222222;20.0427680555556;36.0758527777778;12.7074381944444;26.8018666666667;25.9320486111111;274.916666666667;760.576388888889;225.694444444444;260.756944444444;249.840277777778;1067.36111111111;602.083333333333;442.361111111111
46;43.5099139534884;46.3766255813954;45.880816;37.6361108527132;42.2428759689923;19.9198069767442;36.463780620155;13.833568;180;26.9616170542636;2.34526120805748;30.6754644474632;2.28398663086256;4.95356744010002;2.63168348642292;20.968992248062;31;21.8;25.8527131782946;21.8759689922481;19.0051488372093;36.3768286821705;12.1271069767442;25.3260930232558;25.1991837209302;325.759689922481;868.372093023256;216.062015503876;245.007751937984;246.31007751938;1207.7519379845;540.31007751938;510.077519379845
47;44.3623183486239;46.0912605504587;42.3524214285714;37.9938706422018;41.2420981651376;19.9695669724771;37.3599605504587;16.5245428571429;180;26.1815293577982;2.27526326900274;28.576611995788;2.24050090264799;4.73961163053569;2.72776660436014;22.5229357798165;31.4862385321101;23.8928571428571;28.1651376146789;23.1559633027523;19.0142513761468;37.2541587155963;12.9537293577982;25.3475733944954;24.5391733944954;366.550458715596;863.467889908257;200.284403669725;256.009174311927;222.256880733945;1181.65137614679;527.522935779817;542.201834862385
48;44.8408569620253;48.0554696202532;48.7254846153846;38.9435911392405;41.5907215189874;22.5630721518987;39.3672632911392;16.3094807692308;180;27.7724974683544;2.25959266429546;32.2752674188251;2.20592531822744;4.82501120154339;2.55163968558418;21.2405063291139;31;22.7692307692308;25.506329113924;22.1772151898734;21.6440139240506;39.2721050632911;13.4103987341772;27.9501873417722;26.1358481012658;293.696202531646;915.177215189874;214.291139240506;286.177215189873;277.06329113924;1344.30379746835;653.164556962025;420.253164556962
49;44.1395823529412;47.2866141176471;42.4773257142857;40.0071270588235;41.9777670588235;22.4877494117647;39.0746835294118;13.9981028571429;180;27.5578552941176;2.24143337776486;30.3837294937113;2.29806591920924;4.69527353125294;2.53242277974166;20.0588235294118;30.1058823529412;22.7714285714286;26.0352941176471;20.8235294117647;21.5668988235294;38.9375929411765;12.4125352941177;27.2784882352941;24.5713494117647;300.964705882353;906.788235294118;180.011764705882;279.458823529412;246.364705882353;1235.29411764706;540;422.352941176471
50;43.0900836734694;43.7759387755102;37.59566;35.9956897959184;40.7787632653061;20.1662408163265;35.0709755102041;15.131484;180;26.2296979591837;2.2561542847117;39.2742869250683;2.41774481644693;4.91819949601068;2.56251638909351;21.8163265306122;31.4081632653061;26.24;27.0612244897959;23.9387755102041;19.0404387755102;34.686887755102;12.3986530612245;25.3486693877551;24.6016040816326;459.857142857143;955.65306122449;173.510204081633;239.34693877551;251.142857142857;1306.12244897959;500;614.285714285714
51;41.5462471428571;44.6528928571429;38.907452173913;36.7978128571429;39.4692185714286;20.9497185714286;37.2830457142857;13.9047608695652;180;25.8509285714286;2.33047790453997;40.9438582905807;2.39992211229386;4.71905820045753;2.69478745000219;22.5857142857143;32.0285714285714;24.6304347826087;28.6142857142857;22.8714285714286;20.2504214285714;37.2449557142857;12.3746928571429;24.8769342857143;23.8751128571428;335.885714285714;979.314285714286;210.585714285714;261.057142857143;266.285714285714;1258.57142857143;567.142857142857;451.428571428571
52;42.9513847058824;44.3951917647059;38.6209101694915;36.19232;38.6154317647059;20.1312858823529;35.7373058823529;12.9597830508475;180;26.2564235294118;2.2942392633772;32.6902809072257;2.57886135727095;5.02559226102254;2.8269944154339;23.9764705882353;38.2235294117647;30.9830508474576;29.0588235294118;25.1764705882353;19.1482835294118;35.6396094117647;12.3729011764706;24.8132894117647;24.1440435294118;336.294117647059;921.105882352941;185.435294117647;247.105882352941;262.423529411765;1138.82352941176;521.176470588235;424.705882352941
53;42.4272462962963;44.8476574074074;39.8663875;35.9903231481481;40.0782916666667;20.0685916666667;36.1530537037037;13.6645675;180;24.9635222222222;2.3186732963158;36.5887003224283;2.39077761823899;5.05134090322678;2.70989074479318;26.3796296296296;39.712962962963;32.5125;33.3518518518519;27.037037037037;19.0071981481482;36.0414564814815;12.0333268518519;24.1452527777778;23.3148148148148;435.601851851852;970.981481481481;268.074074074074;254.833333333333;251.037037037037;1225.92592592593;492.592592592593;560.185185185185
54;41.6112201923077;43.6610673076923;40.3998594202899;35.1188817307692;38.6066173076923;19.8567692307692;35.5783442307692;13.7969289855072;180;24.7684144230769;2.40269802875993;35.8019181600179;2.38223690732158;4.95996681297916;2.68718322790409;25.5384615384615;42.7211538461538;30.9420289855072;31.0096153846154;26.4807692307692;19.1729028846154;35.5145971153846;12.0884048076923;23.4908153846154;22.7897865384615;485.403846153846;1021.20192307692;207.471153846154;241.951923076923;216.182692307692;1219.23076923077;413.461538461538;588.461538461538
55;40.5285318965517;42.4959448275862;36.7707470588235;32.9788706896552;35.1019086206896;19.3139034482759;34.7006732758621;13.8054305882353;180;24.2108344827586;2.42468183866435;41.9042699420985;2.50938368361038;4.80375504587929;2.72358448479811;27.3706896551724;45.4913793103448;32.1764705882353;33.448275862069;28.8448275862069;18.7049224137931;34.6372344827586;11.8761129310345;22.5998577586207;22.1016146551724;484.620689655172;1102.77586206897;136.73275862069;258.318965517241;246.896551724138;1364.65517241379;443.103448275862;568.965517241379
56;39.9806888888889;40.8582587301587;38.9371904761905;34.1455833333333;37.8369325396826;18.074246031746;32.8317166666667;10.9121011904762;180;24.6373428571429;2.36244897639285;34.6112635705094;2.46105906606769;4.76331187097867;2.90377606330668;28.8650793650794;46.5555555555556;38.9047619047619;34.6746031746032;29.7301587301587;17.3789674603175;32.6487595238095;10.0780293650794;23.0360531746032;23.1333952380952;365.769841269841;1014.66666666667;294.531746031746;281.730158730159;306.738095238095;1224.60317460317;550;430.15873015873
57;40.5894247619048;40.5762866666667;36.4591924242424;32.3355761904762;35.3031733333333;18.6532304761905;33.5834685714286;11.8643393939394;180;24.26538;2.40183481077149;36.175038716611;2.41959826258476;5.22220981858951;2.91612079286114;28.6952380952381;48.152380952381;36.6060606060606;36.4666666666667;30.6952380952381;17.7161085714286;33.2596419047619;10.29454;22.1080180952381;21.7952238095238;350.885714285714;1029.14285714286;252.380952380952;260.847619047619;280.419047619048;1211.42857142857;468.571428571429;385.714285714286
58;40.150679245283;40.8318660377359;39.1335346666667;33.2720575471698;36.4499084905661;19.0426764150943;33.6399952830189;12.6185866666667;180;24.7622216981132;2.35010734131373;38.3449176684028;2.34766521195755;4.87865043157717;2.77585767109637;29.188679245283;49.6320754716981;36.92;34.8490566037736;29.6320754716981;18.3629481132076;33.4141783018868;10.8732669811321;22.9305924528302;22.6110066037736;372.792452830189;1058.2358490566;342.915094339623;260.867924528302;291.509433962264;1204.71698113208;519.811320754717;401.88679245283
59;38.4576046296296;39.9564953703704;36.7062861538461;30.776687962963;33.9320055555556;18.1805962962963;33.0223972222222;11.4804369230769;180;24.0417703703704;2.37144779840006;37.2810470848315;2.45653486895058;5.02454621246419;2.84463472312011;31.4351851851852;49.9259259259259;40.6307692307692;37.5185185185185;32.5925925925926;17.4872490740741;32.8332268518518;9.9502537037037;21.5150398148148;21.593312037037;434.148148148148;1012.31481481481;279.148148148148;274.527777777778;285.916666666667;1196.2962962963;472.222222222222;459.259259259259
60;38.4431015873016;39.354273015873;36.8681079365079;31.2178571428571;34.6996119047619;18.6901817460318;32.3283706349206;11.704326984127;180;22.4576095238095;2.43293999354196;37.3160411689687;2.49520704008253;5.00964015020061;2.83411803529578;31.4761904761905;51.0873015873016;39.7539682539683;37.3174603174603;32.9523809523809;17.7930261904762;32.1713365079365;10.5835119047619;21.8028507936508;20.9432087301587;498.81746031746;1023.99206349206;319.555555555556;299.142857142857;306.492063492063;1146.03174603175;525.396825396825;511.904761904762
61;37.5409981132075;37.7858937106918;35.669406918239;31.1920823899371;33.9463075471698;17.4694257861635;31.1234798742138;10.2239867924528;180;22.9280955974843;2.47512691469283;36.7235784607197;2.47707870173776;4.91839846284308;2.89978885556684;36.062893081761;58.9245283018868;48.1698113207547;43.7610062893082;36.8364779874214;16.6297062893082;30.8489176100629;8.96148490566037;21.050693081761;21.2109867924528;483.194968553459;1061.25786163522;337.735849056604;294.364779874214;281.962264150943;1115.72327044025;457.861635220126;492.452830188679
62;36.3085899328859;37.2937483221476;34.3681852348993;29.1988476510067;31.4173993288591;16.7100255033557;30.3529825503356;10.6225899328859;180;21.4697966442953;2.46992685774673;41.768412976275;2.56184532504451;5.05665032238133;2.95808496333263;36.1946308724832;61.0939597315436;50.3758389261745;45.4630872483221;38.6912751677852;15.9949375838926;30.2016657718121;9.42735503355705;20.0618751677852;19.6017697986577;948.657718120805;1022.18791946309;353.308724832215;306.657718120805;299.308724832215;1084.56375838926;471.140939597315;946.308724832215
63;35.4252663934426;37.9031098360656;35.758762295082;29.3697286885246;31.6058532786885;16.7916237704918;30.8764598360656;10.7574852459016;180;22.3782180327869;2.42749887567631;42.9705072395048;2.47788401283553;5.0350379869337;2.9309874101677;37.2459016393443;61.4590163934426;47.4590163934426;44.0409836065574;39.1803278688525;15.9217557377049;30.5221663934426;9.46718278688524;19.4679073770492;19.9947721311475;424.450819672131;1116.53278688525;406.131147540984;265.418032786885;298.852459016393;1218.85245901639;458.196721311475;412.295081967213
64;36.2156859504132;39.0195975206612;35.5357760330578;30.6822570247934;33.4413280991736;17.5155214876033;31.8970404958678;11.8773504132231;180;23.3557785123967;2.40898923922654;43.2419376468955;2.49339044439531;4.74113473386637;2.94168895227377;36.5702479338843;56.0495867768595;45.5950413223141;42.8099173553719;37.8760330578512;16.3615867768595;31.6355165289256;10.4152008264463;20.6153991735537;21.4433330578512;452.371900826446;979.314049586777;323.925619834711;279.884297520661;294.611570247934;1019.00826446281;471.074380165289;424.793388429752
65;35.6856551401869;36.6807009345794;32.9673056074766;28.6436158878505;32.0103981308411;16.847361682243;30.2399355140187;10.9585439252336;180;21.2775411214953;2.53963905354464;37.4633421940767;2.65576735899024;5.10449631822283;3.08000331591516;40.8691588785047;68.7196261682243;54.2523364485981;48.8691588785047;42.0467289719626;15.9708542056075;29.965223364486;9.44881775700935;19.3370280373832;19.9082775700935;538.383177570094;1114.7476635514;349.570093457944;300.485981308411;289.093457943925;1128.03738317757;441.121495327103;492.523364485981
66;35.757281443299;37.9093113402062;33.7817;29.206318556701;32.4815402061856;17.8671680412371;32.027187628866;11.4524793814433;180;23.504712371134;2.47948771698326;34.2362469153211;2.59316110357197;4.83591378416053;3.05359237695678;40.979381443299;68.2577319587629;54.7319587628866;48.0515463917526;42.0412371134021;16.9982288659794;31.8129463917526;10.2083907216495;19.5207979381443;20.9430494845361;532.154639175258;1199.64948453608;334.773195876289;267.680412371134;317.360824742268;1242.26804123711;472.164948453608;479.381443298969
67;36.3875463917526;37.2958103092784;34.7960762886598;29.0498319587629;32.2544927835052;18.3131195876289;30.6108113402062;11.4039;180;23.6046257731959;2.42152948149354;43.7624273333459;2.51014934397787;5.1185419972801;2.97086328885923;41.5979381443299;67.639175257732;52.8453608247423;48.9072164948454;42.0824742268041;17.4051257731959;30.3800134020619;9.94077422680413;19.3937958762887;21.2788515463918;1108.38144329897;1153.64948453608;366.40206185567;283.237113402062;336.783505154639;1169.07216494845;477.319587628866;976.288659793814
68;34.1701144444444;35.8007822222222;34.57172;27.7992044444445;30.7959355555556;17.4874255555556;29.56316;10.5733055555556;180;21.62323;2.50919181446906;41.1256771501112;2.57705811748487;4.94923628937819;3.04174212980655;42.1666666666667;68.9888888888889;55.2444444444445;50.9;42.9555555555556;16.5091966666667;29.3070533333333;9.02209888888889;18.8158277777778;19.7384422222222;609.377777777778;1143.76666666667;355.855555555556;296.233333333333;323.966666666667;1161.11111111111;483.333333333333;522.222222222222
69;33.735155;35.6588975;33.19152375;27.71066625;31.43357125;17.38752625;30.13491125;10.80413375;180;21.56355375;2.45834888906126;36.0242989654266;2.7442754958553;4.91705460313704;3.08616040786704;42.35;69.1875;58.525;49.5;42.975;16.3711175;30.019455;9.86432625;19.0534075;19.6220725;492.675;1184.475;405.7875;313.4625;317.325;1215;436.25;413.75
70;32.71488125;34.0081625;35.46990125;28.6143775;30.258125;15.909065;26.5918275;10.5436425;180;20.784805;2.55294217350959;36.1285251891129;2.50685636769929;4.92950841542848;3.04464304207825;45.375;83.4125;59.55;52.2625;47;14.8116875;26.2389875;9.45927375;19.62947625;18.538075;636.7375;1005.475;413.325;287.8125;312.7;987.5;448.75;505
71;33.8999269662921;34.9999449438202;33.9732640449438;25.5917505617978;27.9018337078652;16.7218123595506;29.9888404494382;11.1010258426966;180;21.8442348314607;2.53367614619681;46.8367131287644;2.51611454544862;5.0724290618284;3.13864226412844;45.0898876404494;79.3707865168539;58.5730337078652;56.9325842696629;45.9438202247191;15.9810325842697;29.7414303370787;9.52599550561797;17.3669370786517;18.8916359550562;616.325842696629;1197.61797752809;441.325842696629;242.112359550562;310.202247191011;1156.1797752809;400;479.775280898876
72;32.9329455555556;34.2689611111111;31.3556066666667;26.8141577777778;30.2436133333333;16.6679277777778;27.0735211111111;10.5255833333333;180;21.2102511111111;2.60069194735016;41.8507167476067;2.68493063877076;5.46215959587928;3.10739479979356;44.7222222222222;77.9;57.9333333333333;54.6222222222222;46.1666666666667;16.0832388888889;26.9027788888889;9.12959222222222;18.3460188888889;19.1628722222222;744.366666666667;1048.21111111111;339.388888888889;285.6;328.311111111111;964.444444444444;444.444444444444;568.888888888889
73;35.1257164705882;36.7465988235294;34.5693435294118;28.3850623529412;29.9867941176471;17.5926517647059;30.7607035294118;11.1863517647059;180;21.5472552941176;2.46682017128069;38.8646106063653;2.41707636019376;4.75643565523767;3.13744480553635;38.2705882352941;69.4705882352941;51.4;47.3764705882353;40.7294117647059;16.5631682352941;30.6066247058824;9.53661647058824;19.8318129411765;19.7000376470588;693;1216.89411764706;419.282352941177;325.294117647059;315.094117647059;1147.05882352941;456.470588235294;530.588235294118
74;31.2048943396226;34.689;31.8536981132076;26.24615;28.7939358490566;16.1770367924528;29.3793358490566;10.6262839622642;180;21.0816896226415;2.46283066189595;45.6195581666645;2.46325811195773;5.10656438440736;3.07529615654289;45.1981132075472;80.2735849056604;60.0377358490566;52.0754716981132;46.4245283018868;15.0313820754717;29.0648018867924;9.61984528301887;18.6767716981132;18.3322471698113;518.537735849057;1330.16981132075;497.11320754717;305.792452830189;286.518867924528;1227.35849056604;361.320754716981;382.075471698113
75;30.4968962616823;33.6748943925234;30.1418018691589;23.9931635514019;28.2857308411215;15.9602102803738;28.6227140186916;9.82094018691588;180;20.1370364485981;2.55905582395996;47.5338527119636;2.69837536894551;4.91767566306956;3.17638914606485;51.0373831775701;90.4672897196262;69.4859813084112;59.803738317757;52.7570093457944;14.9009093457944;28.3516841121495;8.25732897196262;17.1278663551402;17.6754018691589;607.635514018692;1137.18691588785;397.420560747664;323.03738317757;336.214953271028;1076.63551401869;421.495327102804;442.056074766355
76;30.5780169642857;31.6934428571429;31.1234625;23.6103616071429;26.5304142857143;15.9883357142857;26.6298669642857;9.90869553571428;180;18.8596508928571;2.55470154282548;39.6800384965782;2.56522255073896;4.85271242460687;3.30911665620577;52.8928571428571;95.1339285714286;70.9910714285714;63.7589285714286;54.5982142857143;14.7923151785714;26.3972696428571;8.30697678571429;16.6896776785714;17.1744053571429;1079.01785714286;1213.1875;554.178571428571;326.241071428571;315.5625;1089.28571428571;369.642857142857;765.178571428571
77;31.0363546218487;33.857712605042;30.8077781512605;24.0818403361345;27.7526848739496;15.9609731092437;29.1594327731092;10.3546411764706;180;20.9048403361345;2.49521550640687;46.0125696606031;2.65551761067276;5.08260048239585;3.23908537662002;50.1344537815126;82.5294117647059;63.1764705882353;57.6890756302521;51.5378151260504;15.2266302521008;28.9517655462185;8.91798487394958;16.5056478991597;18.3735638655462;648.848739495798;1415.3025210084;397.403361344538;284.932773109244;365.638655462185;1253.78151260504;463.025210084034;437.81512605042
78;29.9669683333333;32.8728116666667;31.1194825;22.5415675;25.7762158333333;15.8931808333333;28.1602441666667;9.63876;180;19.7901391666667;2.54601194747929;37.4395508447983;2.52389882562433;5.1265596296282;3.19948532821983;53.7916666666667;90.825;69.0916666666667;63.6083333333333;55.9833333333333;14.8916375;27.7909041666667;8.12609416666667;15.3309983333333;16.6990925;764.216666666667;1316.80833333333;479.775;322.091666666667;337.283333333333;1150;392.5;508.333333333333
79;29.3391258064516;32.0181494623656;29.3588483870968;22.6104956989247;25.7867150537634;14.3782139784946;26.789588172043;9.12008817204301;180;17.9338344086022;2.57630097960863;49.1213244640087;2.61242603056771;4.83188159532794;3.21839023667702;59.8387096774194;106.354838709677;82.6881720430108;70.9462365591398;61.0322580645161;13.4972086021505;26.5364419354839;7.86594408602151;15.4394612903226;15.8786344086022;823.881720430108;1410.40860215054;564.763440860215;347.505376344086;275.440860215054;1188.17204301075;306.451612903226;535.483870967742
80;27.7459098039216;30.2043862745098;28.0424911764706;21.2535039215686;24.6614245098039;14.6177441176471;25.358337254902;9.1546205882353;180;18.4447254901961;2.64882686478578;50.7260794138776;2.79193996381358;4.86600040218637;3.41590691430334;63.7549019607843;112.725490196078;82.343137254902;73.3921568627451;66.2745098039216;13.5877137254902;25.1325431372549;7.51574607843137;14.3449892156863;16.4687225490196;737.205882352941;1240.57843137255;487.156862745098;307.254901960784;357.764705882353;1037.25490196078;393.137254901961;472.549019607843
81;28.033343956044;31.8561813186813;29.1602538461538;21.5365472527473;25.8112516483516;14.4631186813187;27.4661395604396;9.04209230769231;180;19.4598505494506;2.67386479230432;49.3981846258725;2.68071470780116;4.84140263753388;3.23500814547032;62.7472527472527;108.945054945055;80.3846153846154;75.0549450549451;64.4175824175824;13.5095615384615;27.1260923076923;7.90525274725275;15.041943956044;16.7799406593407;721.32967032967;1453.59340659341;543.098901098901;331.56043956044;340.648351648352;1252.74725274725;378.021978021978;441.758241758242
82;27.9753;28.6322454545455;27.7916056818182;21.3579977272727;23.6180818181818;13.7172352272727;23.8814659090909;8.98184659090909;180;17.4315477272727;2.65802905733552;55.0615211289265;2.61442812953815;4.97872199084967;3.4863680848504;65.1477272727273;123.409090909091;87.25;73.8068181818182;67.8863636363636;12.7441852272727;23.5602409090909;7.54024090909091;15.2505375;14.9916477272727;799.090909090909;1224.26136363636;784.306818181818;370.579545454545;325.636363636364;990.909090909091;361.363636363636;468.181818181818
83;26.896438372093;28.9839023255814;28.5730441860465;20.8243151162791;23.3140058139535;13.5573255813953;24.9655709302326;9.04354534883721;180;17.7505302325581;2.66062507330581;46.7564228366903;2.72772830240381;4.97310649526122;3.71321783210425;67.4302325581395;121.732558139535;88.3837209302326;75.1511627906977;70.1627906976744;12.3016965116279;24.6477465116279;7.51629767441861;14.9537779069767;14.7780488372093;764.674418604651;1430.63953488372;591.174418604651;323.837209302326;357.906976744186;1160.46511627907;368.604651162791;454.651162790698
84;27.8785205128205;29.2306064102564;28.8888397435897;21.3903358974359;22.7194102564103;14.0959461538462;25.2634756410256;8.84467820512821;180;16.7371153846154;2.71203751251075;46.0835031490096;2.64179048340281;5.19666246153132;3.42820338533292;67.1410256410256;113.846153846154;90.9871794871795;76.6025641025641;69.8717948717949;13.4331243589744;24.7958346153846;7.36147435897436;14.3338102564103;13.885458974359;1041.0641025641;1361.39743589744;528.423076923077;334.628205128205;364.025641025641;1102.5641025641;387.179487179487;608.974358974359
85;27.9259452054795;28.8811164383562;29.1173712328767;20.3511931506849;23.9664;14.5065109589041;24.998695890411;8.97568493150685;180;18.3657739726027;2.69033939736661;52.531930379363;2.66188607923814;5.07362906670878;3.3903826975734;67.1643835616438;124.630136986301;88.3972602739726;77.7397260273973;69.8493150684932;13.5461219178082;24.5733465753425;7.90420410958904;13.8420054794521;15.4872082191781;928.808219178082;1370.05479452055;619.095890410959;292.397260273973;340.150684931507;1130.13698630137;354.794520547945;541.095890410959
86;26.9192842857143;28.7314885714286;28.4768385714286;19.6733214285714;23.9329842857143;12.1859414285714;24.2041914285714;8.12260714285714;180;18.0299142857143;2.67270358984232;49.0682275675326;2.62480485673661;4.80621299720083;3.57844441365741;74.2285714285714;130.142857142857;102.185714285714;86.5428571428572;75.9714285714286;11.5549457142857;23.7440657142857;7.24348571428572;13.4000114285714;15.6459;830.857142857143;1305.42857142857;680.885714285714;379.685714285714;367.214285714286;1074.28571428571;388.571428571429;455.714285714286
87;26.6823176470588;29.5078779411765;28.0688411764706;21.2966720588235;23.5660941176471;12.4346205882353;25.7469102941176;8.54095735294118;180;16.5482367647059;2.74662528562034;53.5361599194168;2.77408159674971;5.00512927652505;3.68618197585261;75.8970588235294;133.279411764706;105.014705882353;84.6176470588235;76.5147058823529;11.6838191176471;25.3802058823529;7.3660705882353;14.8733617647059;14.4308044117647;1015.61764705882;1582.29411764706;734.220588235294;364.75;330.617647058824;1225;348.529411764706;539.705882352941
88;27.7812144927536;28.4105492753623;27.9565304347826;19.0722724637681;22.377884057971;13.7393449275362;23.0929304347826;8.5626;180;16.8852652173913;2.69464563289618;49.6216446950912;2.65733443843837;5.23716060216028;3.3595599002353;71.2028985507246;124.884057971015;94.1304347826087;83.0434782608696;75.0434782608696;12.5333782608696;22.6556637681159;6.9719;13.4054260869565;14.1810927536232;912.391304347826;1177.01449275362;612.782608695652;333.260869565217;365.855072463768;915.942028985507;357.971014492754;494.202898550725
89;26.5762677419355;28.1583532258064;28.3445387096774;21.1786983870968;22.9354;13.6431532258064;23.5489048387097;8.77860645161291;180;18.1134935483871;2.720809338079;52.3328365376525;2.80376682467614;4.98986451490577;3.49614761630617;68.0483870967742;124.870967741936;93.4193548387097;79.0161290322581;70.3709677419355;12.7710903225806;23.1704693548387;7.42771935483871;14.2955725806452;15.1240467741936;960.016129032258;1327.56451612903;659.016129032258;326.209677419355;343.112903225806;1038.70967741936;358.064516129032;501.612903225807
90;25.4172474576271;27.3417525423729;27.7002593220339;20.5949271186441;21.1753389830508;11.7731542372881;23.5960033898305;8.03460508474576;180;16.7552169491525;2.87131044216207;47.2479581902139;2.94731664582953;5.09985510358441;3.61687003820697;76.9830508474576;145.559322033898;106;89.2203389830508;79;10.5089661016949;23.0095762711864;6.42358983050848;13.6288118644068;13.7268406779661;834.576271186441;1383.71186440678;561.64406779661;344.084745762712;336.067796610169;1047.45762711864;325.423728813559;440.677966101695
91;27.1011801724138;28.7089818965517;28.9488956896552;21.0418896551724;23.7394267241379;13.9899551724138;25.0309913793103;8.32082844827586;180;17.5985939655172;2.69342253022538;53.8687445517915;2.72427156375272;5.12890178828055;3.48475599333153;74.1637931034483;135.043103448276;103.396551724138;85.7931034482759;74.6465517241379;12.9393655172414;24.5822163793103;7.29305603448276;14.2401137931035;15.2474698275862;920.560344827586;1435.16379310345;695.284482758621;344.870689655172;352.181034482759;1118.10344827586;351.724137931034;466.379310344828
92;26.1707344537815;27.6654663865546;26.7948647058824;19.2439773109244;21.233718487395;12.9558974789916;23.3943117647059;8.28999327731092;180;16.4019680672269;2.75426509304798;44.3295043464835;3.0306767468769;4.93678796436166;3.57372878763548;79.6134453781513;143.243697478992;105.983193277311;92.7563025210084;83.1596638655462;12.0129159663866;23.1643613445378;7.21112352941177;12.560943697479;14.1569277310924;1039.49579831933;1343.29411764706;665.798319327731;313.756302521008;392.050420168067;1024.36974789916;360.504201680672;520.168067226891
93;26.1320656716418;27.5725104477612;26.8710380597015;20.2302970149254;22.2661604477612;13.4459343283582;22.8320328358209;8.4332723880597;180;16.7969805970149;2.71885873648533;61.0891967248928;2.72898640808485;5.0922211942287;3.53667976499915;77.8880597014925;146.373134328358;109.231343283582;90.4776119402985;79.910447761194;12.6009298507463;22.4679074626866;7.04742537313433;13.949978358209;14.6792686567164;1022.87313432836;1345.64925373134;772.455223880597;390.977611940298;411.850746268657;1020.14925373134;357.462686567164;508.955223880597
94;25.7537811688312;27.0622688311688;26.3301201298701;20.028724025974;21.4709116883117;12.588675974026;22.5089974025974;7.83613701298702;180;16.6667941558442;2.77239033519705;53.1254184067724;2.92922635077426;4.96654291757973;3.57002314483983;81.5844155844156;150.038961038961;106.474025974026;91.7207792207792;84.1558441558442;11.8108779220779;22.1953753246753;6.51291493506493;13.6343564935065;14.0983142857143;949.590909090909;1419.06493506494;647.5;384.37012987013;434.551948051948;1042.85714285714;360.38961038961;460.38961038961
95;23.5134539568345;25.255717266187;26.3781705035971;18.1504949640288;20.1106884892086;12.2643848920863;20.8996820143885;7.64677985611511;180;16.3138201438849;2.80136189265931;46.3396484882894;2.87596974895483;4.94628900427785;3.89125865589869;90.8489208633094;160.719424460432;125.769784172662;102.115107913669;93.2661870503597;11.1730208633093;20.6051143884892;6.13089856115108;12.2522726618705;13.3010697841727;938.841726618705;1271.58273381295;795.73381294964;341.201438848921;434.956834532374;966.187050359712;376.978417266187;443.165467625899
96;26.0732256756757;26.8271702702703;28.0145641891892;19.5437675675676;21.7406871621622;13.0022790540541;22.1602945945946;7.89390067567567;180;16.6924533783784;2.70484594316954;55.4065899044752;2.84200702943754;5.06809659700935;3.84340819785248;82.9121621621622;152.966216216216;111.851351351351;96;86.1351351351351;12.1381939189189;21.9119567567568;6.54759527027027;13.7480614864865;14.1097297297297;840.72972972973;1344.11486486486;766.087837837838;459.662162162162;449.398648648649;984.45945945946;408.783783783784;409.45945945946
97;23.5587956834532;25.2794712230216;27.8950345323741;17.6723215827338;20.2283438848921;12.5529697841727;21.1172316546763;8.01715755395684;180;15.9058985611511;2.75467257105136;43.3882537827079;2.74642580319218;4.83556186642192;3.90275519090766;91.6115107913669;165.719424460432;123.251798561151;103.237410071942;95.2230215827338;11.5692791366907;20.7584007194245;6.7501892086331;12.5171769784173;12.9821431654676;862.028776978417;1334.46043165468;787.726618705036;389.546762589928;412.424460431655;994.244604316547;343.165467625899;410.071942446043
98;23.0714398601399;24.2880174825175;24.6913377622378;17.197320979021;18.6566650349651;11.9591916083916;20.3560097902098;7.15291188811188;180;15.6872888111888;2.89368432257412;50.9344536453676;2.96108087262525;5.08777287624757;3.80407611622725;95.9370629370629;175.146853146853;126.181818181818;108.062937062937;99.1328671328671;11.0437447552448;20.0264622377622;6.00105594405594;11.7165244755245;12.5810440559441;1035.65734265734;1387.57342657343;802.125874125874;354.783216783217;397.909090909091;984.615384615385;338.461538461538;477.622377622378
99;22.7782138888889;23.7807916666667;24.5280881944444;17.0969368055556;19.2929347222222;11.9339430555556;19.8107986111111;7.18276805555555;180;14.77100625;2.84774064785442;49.7377398575888;3.06484081192461;4.88702391209638;3.93554592836779;100.590277777778;192.583333333333;138.75;114.194444444444;104;10.8597472222222;19.3733034722222;5.92275277777778;12.0702097222222;11.9285201388889;946.736111111111;1290.34722222222;814.666666666667;406.576388888889;401.965277777778;901.388888888889;324.305555555556;434.722222222222
100;23.9897642857143;25.1701264285714;0;0;20.0846571428571;12.3803157142857;21.4328371428572;0;0;15.3108735714286;2.86652491505767;52.4615786474317;0;0;3.79729234929621;94.0285714285714;174.321428571429;0;0;98.5857142857143;11.3694992857143;20.9854528571429;0;0;12.52005;1249.9;1460.85;0;0;455.528571428571;1025;368.571428571429;560


==> data/angularResolutionNorth.csv <==
n_min;n_max;avg;an rm;an rm-1;an fa;an tr;ar rm;ar rm-1;ar fa;ar tr;cn rm;cn rm-1;cn fa;cn tr;it rm;it rm-1;it fa;it tr
10;12;11;29.6908510204082;24.2162979591837;15.585806122449;19.115306122449;7.01888173743668;2.33000360486416;2.37681788003178;3.6417851201906;19.6734693877551;16.3877551020408;15.6530612244898;16.3265306122449;1426.5306122449;1038.77551020408;471.428571428571;532.265306122449
13;15;14;23.0032542857143;19.60968;13.7748485714286;16.5868571428571;9.35191453533735;2.65915754156322;2.50820283279918;6.07324197327939;40.3142857142857;32.1714285714286;30.4571428571429;38.4;1168.57142857143;1031.42857142857;780;549
16;18;17;30.056175;25.957665;19.93772;19.016;9.30628499354172;2.20421563769912;2.31477599002965;5.05683533191243;39.95;34.65;33.9;47.45;990;815;1360;1037.85
19;21;20;25.92068;21.030956;15.341772;20.6368;11.254137104326;2.65780478626278;2.82849008552856;10.5271126969408;82.24;65.08;62.52;100.16;796;1084;420;853.16
22;24;23;23.33208;19.6930133333333;12.4809366666667;15.2056666666667;13.396348678681;2.50413057373351;2.49493541374611;6.36130932636685;56.9333333333333;48.1;42.7;49.9666666666667;646.666666666667;810;260;857.733333333333
25;27;26;24.0941705882353;21.4243823529412;15.0753588235294;16.3235294117647;9.88921630772934;2.58271925256907;2.85743893876375;8.81958803649363;160.352941176471;145;152.411764705882;172.294117647059;605.882352941176;835.294117647059;470.588235294118;836.64705882353
28;30;29;19.2318642857143;17.6229285714286;12.5873071428571;13.7557142857143;11.7019305291276;3.36701638711735;2.8648344878625;40.1747185778981;231.5;204.928571428571;214.785714285714;290.428571428571;500;507.142857142857;950;905.357142857143
31;33;32;18.8891944444444;18.61315;12.5209777777778;14.2477777777778;10.8459455844796;3.09369250816756;2.80691225564117;21.8567783974089;226.777777777778;215.666666666667;203.333333333333;245.666666666667;366.666666666667;966.666666666667;761.111111111111;1119.61111111111
34;36;35;19.8873588235294;19.4845;13.4102235294118;18.2517647058824;14.3572169148441;3.14087112239756;2.94076939146933;41.479512318222;132;117.647058823529;119.764705882353;176.058823529412;476.470588235294;629.411764705882;382.352941176471;1353.64705882353
37;39;38;14.5295529411765;16.2513823529412;10.0596470588235;12.3582352941176;28.8087545143368;3.43459870729705;2.88544501041538;30.1240500460295;193.411764705882;189.058823529412;179.176470588235;298.529411764706;482.352941176471;882.352941176471;1664.70588235294;891.058823529412
40;42;41;13.7865428571429;12.7408523809524;7.84817619047619;10.1047619047619;15.791244310498;3.90261828489316;3.1168034632537;14.9264914197329;159.285714285714;124.952380952381;108.142857142857;178.857142857143;690.476190476191;842.857142857143;376.190476190476;945.095238095238
43;45;44;19.5049727272727;21.2157363636364;15.4453363636364;17.85;12.3088169364656;3.17620528485864;2.55392928372158;6.51272969183127;185.727272727273;191.272727272727;151.909090909091;289.181818181818;381.818181818182;790.909090909091;345.454545454545;1279.27272727273
46;48;47;22.4877470588235;20.5692529411765;16.0274588235294;19.6423529411765;22.9016403582918;2.59102985831623;2.54658059053173;4.67374363658771;77.2941176470588;59.5294117647059;57.2352941176471;54.4117647058824;535.294117647059;617.647058823529;370.588235294118;1503.05882352941
49;51;50;17.05215;16.9920375;13.1173375;16.82875;24.0537712230384;3.71023185340547;2.87570725566651;4.94184499221571;97.75;80.625;63.125;92.375;475;737.5;262.5;637
52;54;53;13.76074;11.84938;7.11446;14.064;17.4966106294072;3.49572936824892;3.22897222532918;42.4335896123785;423.2;391.6;382;576.8;300;220;680;671.2
55;57;56;10.1039777777778;11.2666296296296;5.89914074074074;11.11;18.2789781322091;4.16265713513934;3.24488548879574;117.488187130371;314.185185185185;280.296296296296;269.259259259259;416.888888888889;270.37037037037;470.37037037037;311.111111111111;1314.48148148148
58;60;59;9.26540714285714;11.6564928571429;5.29482142857143;11.4778571428571;50.3580501002717;4.06763324059005;3.13917712488391;6.75714003939408;222;158.071428571429;144.142857142857;175.714285714286;428.571428571429;557.142857142857;378.571428571429;745.5
61;63;62;11.0689409090909;13.1330318181818;8.43268181818182;13.8240909090909;43.5707313234394;4.30950863033232;3.20384989899232;15.5462734213118;213.090909090909;158;149.5;175.772727272727;254.545454545455;359.090909090909;595.454545454546;1189.31818181818
64;66;65;6.19121111111111;6.99823333333333;4.69818888888889;8.77555555555556;21.385115804028;4.26985465338396;3.17500684167893;21.1444641555647;384.888888888889;313.222222222222;313.777777777778;386.333333333333;277.777777777778;477.777777777778;377.777777777778;1006.33333333333
67;69;68;2.9423;10.2705;4.0805;8.51;11.5489374613453;5.1003980270813;2.43148181864385;4.45122546626306;118;52;61;55;200;400;200;1994
70;72;71;5.8452;12.3531;5.6302;3.07;14.236367724641;5.43678182267725;2.93105383130126;5.41114058355438;154;85;69;144;200;1000;200;2684
73;75;74;12.1798857142857;14.2929428571429;6.09665714285714;14.1757142857143;38.2264786454123;3.53413359369511;3.22922230162036;6.32666555619156;137;55.8571428571429;38.4285714285714;46.4285714285714;385.714285714286;914.285714285714;571.428571428571;1516.14285714286
76;78;77;16.0933;15.60825;13.0552;19.055;21.2699907730421;3.87372999198517;2.96655374032687;5.47668272688048;103;56.5;52;60;250;250;650;1032.5
79;81;80;9.74434285714286;11.1671857142857;5.83027142857143;10.7814285714286;41.649344833484;3.65543231009451;3.43186670246092;5.83257326627226;135.142857142857;83.4285714285714;81.8571428571429;81.1428571428571;271.428571428571;400;271.428571428571;2614.42857142857
82;84;83;2.4238;4.79506666666667;1.8949;3.52;29.4741733585496;5.43074389065795;3.93464506482111;12.490872955087;349;228;170;210.666666666667;366.666666666667;666.666666666667;400;314
85;87;86;4.75257272727273;6.5968;2.68891818181818;7.40454545454546;22.2548600461329;5.72445926604217;4.2717947495955;18.8897131675594;401.090909090909;264.272727272727;234.545454545455;565.363636363636;390.909090909091;745.454545454546;545.454545454546;980.636363636364
88;90;89;9.8745;12.0218;3.95835;7.29;80.3032987914675;4.48271751666727;2.83633451791794;6.09723959661972;124.5;78.5;71.5;198;600;400;550;2193.5
91;93;92;6.18235;3.0416;2.7747;6.54;10.5348462317873;5.37438600830986;3.76011327415258;7.99898455385175;489.5;425.5;453;499.5;250;50;150;539
94;96;95;9.02206;6.76236;10.05;9.762;42.7079443835095;4.316649454053;2.93883271597279;15.1061805418692;263.8;147.6;142.6;176.4;380;760;480;491.8
97;99;98;11.311675;11.0001;14.94295;20.835;40.4863597595491;3.67919760660798;2.95091000908946;6.25956429017932;192.5;110;102;114.25;450;450;350;1300.25
98;100;99;8.37386;7.44334;11.8179;15.838;35.1479249338817;4.90817089223445;3.61207921477012;110.888755324091;279;208;176.2;389;420;400;360;1067


==> data/crossingResolution.csv <==
n;crossing resolution fa;crossing resolution rm;crossing resolution tr;crossing resolution rm-1;angular resolution fa;angular resolution rm;angular resolution tr;angular resolution rm-1;Aspect ratio fa;Aspect ratio rm;Aspect ratio tr;Aspect ratio rm-1;Crossing number fa;Crossing number rm;Crossing number tr;Crossing number rm-1;Time fa;Time rm;Time tr;Time rm-1;Iterations rm;Iterations rm-1;Iterations fa;empty;empty2
11;72.0771857142857;89.4815428571429;72.0771857142857;84.0350714285714;23.5170285714286;21.5303;23.5170285714286;22.4563857142857;1.79404336435434;21.0489334581817;1.79404336435434;1.81515814306049;4.85714285714286;3.14285714285714;4.85714285714286;4.28571428571429;146.571428571429;60.4285714285714;146.571428571429;80.5714285714286;671.428571428571;971.428571428572;1800;;
12;73.264175;88.57765;73.264175;85.004875;29.755525;22.914475;29.755525;24.534025;1.74492424999402;9.45706523319733;1.74492424999402;1.7718728947533;5.75;3;5.75;3.5;151.5;58.5;151.5;104.5;600;1500;1650;;
13;77.01264;88.0124;77.01264;85.8827;23.63316;23.74108;23.63316;22.82752;1.57781137718389;9.24065072340505;1.57781137718389;1.68782144372071;3.2;3;3.2;2.8;25.6;87.6;25.6;62.4;860;780;320;;
14;75.5995333333333;89.7813333333333;75.5995333333333;83.9809333333333;25.1440333333333;19.4173;25.1440333333333;19.6855;1.81943378586435;10.8112058617229;1.81943378586435;1.73549606887664;5.33333333333333;3.66666666666667;5.33333333333333;5;393;104;393;78;966.666666666667;1033.33333333333;3466.66666666667;;
15;75.10984;89.04416;75.10984;81.29709;22.52777;17.6003;22.52777;18.79855;1.7066807456709;8.63949029579895;1.7066807456709;2.00478691895634;5;3;5;4.3;248;87.4;248;80.1;860;1020;2430;;
16;71.3981818181818;89.0263636363637;71.3981818181818;80.9269909090909;23.7032545454545;18.1141636363636;23.7032545454545;21.2493636363636;1.79572498907977;13.974603287963;1.79572498907977;1.85446031076904;5.54545454545455;3.45454545454545;5.54545454545455;4.81818181818182;119;97.7272727272727;119;104.636363636364;781.818181818182;1218.18181818182;1190.90909090909;;
17;67.2837777777778;89.4952444444444;67.2837777777778;81.7659333333333;23.1149555555556;18.5924888888889;23.1149555555556;20.1219111111111;1.90817364167163;29.8547708289627;1.90817364167163;1.88194193393552;6.44444444444444;3.66666666666667;6.44444444444444;5;599.333333333333;124.777777777778;599.333333333333;123.555555555556;966.666666666667;1100;4800;;
18;71.9815076923077;88.8451538461539;71.9815076923077;80.3349076923077;23.1633230769231;18.1682153846154;23.1633230769231;22.6943846153846;1.76677712671314;19.1968394504861;1.76677712671314;1.88201333099565;4.69230769230769;3.46153846153846;4.69230769230769;4;380.230769230769;94.8461538461538;380.230769230769;87.0769230769231;769.230769230769;884.615384615385;3084.61538461538;;
19;67.2744411764706;88.1279823529412;67.2744411764706;78.4153058823529;22.2028235294118;18.9830058823529;22.2028235294118;20.4269647058824;1.77434354153964;39.3227404507938;1.77434354153964;1.88080154297374;7.29411764705882;6.17647058823529;7.29411764705882;6.64705882352941;190.882352941176;160.588235294118;190.882352941176;114.294117647059;1211.76470588235;976.470588235294;1252.94117647059;;
20;70.065975;88.64625;70.065975;79.4628833333333;25.2416833333333;18.5148833333333;25.2416833333333;18.3136;1.83799451284368;17.0410163563627;1.83799451284368;1.85201139353497;5.5;4.66666666666667;5.5;4.41666666666667;313.416666666667;145.833333333333;313.416666666667;81.8333333333333;1066.66666666667;800;2133.33333333333;;
21;69.8437913043478;87.3351304347826;69.8437913043478;79.4849;23.1064739130435;16.4895304347826;23.1064739130435;17.907247826087;1.85190811193662;13.161030453358;1.85190811193662;1.93162414832374;7.47826086956522;5.26086956521739;7.47826086956522;6.47826086956522;458.173913043478;120.652173913043;458.173913043478;105.782608695652;752.173913043478;808.695652173913;2704.34782608696;;
22;67.8967;86.3249647058823;67.8967;80.0588823529412;22.5413705882353;18.6609235294118;22.5413705882353;17.5675764705882;1.82998391698147;17.4597784651666;1.82998391698147;1.9144981129946;7.29411764705882;6.41176470588235;7.29411764705882;6.41176470588235;343.176470588235;174.352941176471;343.176470588235;105.294117647059;1123.52941176471;752.941176470588;2052.94117647059;;
23;69.4837285714286;87.7493428571429;69.4837285714286;79.3290142857143;20.8239785714286;15.3263071428571;20.8239785714286;17.4124785714286;1.81394706785077;22.5523580801473;1.81394706785077;2.0574094275361;7.28571428571429;6.14285714285714;7.28571428571429;7.21428571428571;644;198.285714285714;644;121.857142857143;1142.85714285714;850;3671.42857142857;;
24;64.1327666666667;87.8797888888889;64.1327666666667;82.1788666666667;19.8313;12.2709666666667;19.8313;15.5818;1.8564621183698;17.5550655478704;1.8564621183698;1.95157505322097;8.66666666666667;6.33333333333333;8.66666666666667;7.11111111111111;314.111111111111;183.666666666667;314.111111111111;183.333333333333;1011.11111111111;1333.33333333333;1411.11111111111;;
25;65.8426818181818;86.5165636363636;65.8426818181818;85.0930545454545;18.5615818181818;12.3789090909091;18.5615818181818;12.6291090909091;1.86433122878352;26.6037258533811;1.86433122878352;2.23572909318948;9.45454545454546;9.09090909090909;9.45454545454546;6.09090909090909;225.636363636364;201.363636363636;225.636363636364;181.545454545455;1009.09090909091;1290.90909090909;1136.36363636364;;
26;65.8948444444444;85.8128555555556;65.8948444444444;82.1338611111111;22.4860944444444;16.0041611111111;22.4860944444444;18.5154722222222;1.90226905649744;27.937216658219;1.90226905649744;2.04057219255292;8.44444444444444;7.16666666666667;8.44444444444444;6.27777777777778;209.277777777778;178.666666666667;209.277777777778;161;905.555555555556;1083.33333333333;905.555555555556;;
27;74.2241529411765;89.2268411764706;74.2241529411765;85.0484882352941;26.2601764705882;17.1068058823529;26.2601764705882;20.3865823529412;1.76104478890328;22.1535979064013;1.76104478890328;1.97143783273473;6.64705882352941;3.82352941176471;6.64705882352941;4.82352941176471;324.647058823529;164.117647058824;324.647058823529;171.176470588235;894.117647058824;1129.41176470588;1270.58823529412;;
28;70.2046;86.32808;70.2046;81.8378333333333;20.71338;19.30162;20.71338;18.8566866666667;1.81847685317392;36.4701207058593;1.81847685317392;1.99624832321843;7.6;7;7.6;6.53333333333333;224.933333333333;218.333333333333;224.933333333333;183.666666666667;1133.33333333333;1153.33333333333;840;;
29;70.6001714285714;87.8371428571429;70.6001714285714;84.0099285714286;23.788380952381;17.4066523809524;23.788380952381;18.8096;1.8778547047671;17.0542246516916;1.8778547047671;1.98522366501966;8.0952380952381;6.71428571428571;8.0952380952381;6.80952380952381;704.857142857143;205.809523809524;704.857142857143;162.428571428571;1076.19047619048;990.476190476191;2623.80952380952;;
30;70.8851210526316;87.2595263157895;70.8851210526316;77.8091578947368;20.438;16.5325421052632;20.438;18.2821263157895;1.93932414630983;19.8602048156712;1.93932414630983;2.04674251086759;8.31578947368421;6.47368421052632;8.31578947368421;7.10526315789474;184.210526315789;194.736842105263;184.210526315789;175.157894736842;921.052631578947;1010.52631578947;626.315789473684;;
31;68.5674095238095;83.0109047619048;68.5674095238095;77.4487285714286;23.4145428571429;16.2737476190476;23.4145428571429;19.4748476190476;1.90192903394068;20.7509550211064;1.90192903394068;2.01334835399832;9.71428571428571;7.80952380952381;9.71428571428571;8.71428571428571;758.142857142857;206.428571428571;758.142857142857;207.857142857143;961.904761904762;1266.66666666667;2557.14285714286;;
32;73.6657119047619;87.8222880952381;73.6657119047619;81.8474261904762;27.1595619047619;22.6012952380952;27.1595619047619;23.076830952381;1.74797602213955;14.7602999363843;1.74797602213955;1.98833861832755;7.16666666666667;5.83333333333333;7.16666666666667;6.14285714285714;388.761904761905;232.238095238095;388.761904761905;202.666666666667;1090.47619047619;1166.66666666667;1423.80952380952;;
33;70.2849754716981;86.5241018867925;70.2849754716981;78.4736056603774;24.4109;16.9591547169811;24.4109;18.895841509434;1.80074941038541;20.5009153344507;1.80074941038541;2.12533607884905;9.0377358490566;7.9622641509434;9.0377358490566;7.79245283018868;507.283018867925;225.452830188679;507.283018867925;169.264150943396;988.679245283019;933.962264150943;1571.69811320755;;
34;70.9225387096774;88.1399935483871;70.9225387096774;80.1744193548387;23.7275306451613;21.03395;23.7275306451613;21.4883290322581;1.82004761511155;16.2769680922407;1.82004761511155;2.10863481427372;7.58064516129032;6.03225806451613;7.58064516129032;6.43548387096774;469.112903225807;212.032258064516;469.112903225807;171.548387096774;924.193548387097;974.193548387097;1451.61290322581;;
35;69.2057462365591;86.6832473118279;69.2057462365591;78.4885870967742;23.8006870967742;17.0567290322581;23.8006870967742;19.3606774193548;1.83059541913293;25.5536743545627;1.83059541913293;2.09120026196898;9.49462365591398;8.53763440860215;9.49462365591398;8.32258064516129;326.537634408602;282.58064516129;326.537634408602;207.956989247312;1162.36559139785;1121.50537634409;868.817204301075;;
36;67.7714609195403;86.6272206896552;67.7714609195403;79.0961327586207;21.4260235632184;17.0262482758621;21.4260235632184;17.6068862068965;1.86876553152044;29.0384400825858;1.86876553152044;2.13056596632257;10.2413793103448;9.26436781609195;10.2413793103448;8.44827586206897;524.890804597701;289.862068965517;524.890804597701;209.459770114943;1183.90804597701;1082.18390804598;1350;;
37;65.5418020100503;84.896311557789;65.5418020100503;75.5885618090452;20.8176683417085;15.3995904522613;20.8176683417085;17.071824120603;1.89087586275751;24.750524494261;1.89087586275751;2.15279838576006;11.7336683417085;10.9748743718593;11.7336683417085;9.9748743718593;373.025125628141;300.668341708543;373.025125628141;215.542713567839;1152.26130653266;1059.79899497487;922.613065326633;;
38;64.6593439814815;84.6498949074074;64.6593439814815;76.2407694444444;20.0305958333333;15.0336634259259;20.0305958333333;17.0932194444445;1.91857680571276;33.2786775840785;1.91857680571276;2.21160428498655;12.5138888888889;12.0740740740741;12.5138888888889;10.6944444444444;503.175925925926;334.907407407407;503.175925925926;247.708333333333;1210.64814814815;1177.77777777778;1171.2962962963;;
39;62.6917474903475;83.4042656370655;62.6917474903475;73.2563853281854;19.1476544401544;14.5734544401544;19.1476544401544;15.585211969112;1.95540808224736;30.6669788665287;1.95540808224736;2.22651954767519;14.5791505791506;13.5057915057915;14.5791505791506;12.7760617760618;544.19305019305;346.474903474903;544.19305019305;248.938223938224;1274.90347490347;1117.76061776062;1169.11196911197;;
40;62.3280070484582;83.6631207048458;62.3280070484582;73.4980753303965;19.1267083700441;13.8268986784141;19.1267083700441;15.0684726872247;1.96527229667849;36.8212237867824;1.96527229667849;2.2841487762769;14.9030837004405;13.8149779735683;14.9030837004405;12.6299559471366;469.845814977974;373.850220264317;469.845814977974;265.36563876652;1355.94713656388;1179.73568281938;970.044052863436;;
41;60.7297153439153;83.1588148148148;59.9281514705882;73.0808560846561;18.3719608465608;13.0051095238095;17.9175044117647;14.6281534391534;2.00785477188328;36.442245617309;2.06088047727766;2.31114471500009;15.6878306878307;15.4232804232804;15.7794117647059;13.6243386243386;692.883597883598;384.814814814815;692.883597883598;286.121693121693;1307.40740740741;1223.80952380952;1375.66137566138;;
42;60.5273915789474;81.8046215789474;59.916349122807;72.5785773684211;18.4939405263158;12.3390147368421;18.209049122807;13.09786;2.04039764044154;29.1005724935239;2.06429552184978;2.35725364727979;17.3842105263158;16.7947368421053;17.1929824561403;14.9368421052632;867.789473684211;380.452631578947;867.789473684211;282.947368421053;1240;1155.78947368421;1644.73684210526;;
43;59.6437169902913;81.2790315533981;61.161286440678;72.0041194174757;17.418959223301;12.805590776699;18.0542203389831;13.9156470873786;2.07727592635945;31.7961810169231;2.08060148862387;2.33579791799385;18.6650485436893;18.3058252427184;17.135593220339;16.0145631067961;664.077669902913;385.300970873786;664.077669902913;278.800970873786;1246.11650485437;1119.90291262136;1273.30097087379;;
44;59.5540615384615;81.5638201183433;64.0914868421053;71.3344325443787;17.6410041420118;12.938924260355;18.8176105263158;13.9771;2.08734297364429;33.5752953280759;2.05837021993638;2.40396873117792;18.6272189349112;18.2189349112426;15.6315789473684;15.7278106508876;525.449704142012;414.562130177515;525.449704142012;283.905325443787;1275.73964497041;1085.20710059172;931.360946745562;;
45;57.7178006944444;79.47846875;59.4653434782609;69.065225;16.3185861111111;11.0091826388889;16.9023652173913;12.9421152777778;2.10835519714728;36.1782805404418;2.00321027696201;2.41279206038482;20.5416666666667;21.0902777777778;17.9565217391304;18.0694444444444;363.659722222222;423.097222222222;363.659722222222;299.326388888889;1288.88888888889;1132.63888888889;616.666666666667;;
46;58.0564604651163;79.0220736434108;63.785868;67.9149852713178;16.0226224806202;11.0165674418605;16.470272;12.9377387596899;2.12427490983535;30.5533063150966;2.07408666309529;2.46696619763501;21.015503875969;22.015503875969;17.36;18.8062015503876;836.395348837209;455.480620155039;836.395348837209;296.53488372093;1362.01550387597;1103.1007751938;1417.82945736434;;
47;56.7872495412844;77.8840596330275;60.6465777777778;68.0465146788991;17.1847256880734;11.9258862385321;18.7091962962963;12.6788348623853;2.12850588968196;34.599579858824;2.06369152018845;2.39998322812492;23.1192660550459;24.4036697247706;18.4814814814815;20.1559633027523;720.788990825688;460.211009174312;720.788990825688;308.422018348624;1300.91743119266;1134.8623853211;1237.61467889908;;
48;59.2189367088607;79.7914518987342;62.5648230769231;68.2667860759494;17.8579886075949;12.0664632911392;21.8943730769231;13.745170886076;2.02882607527203;38.1494445452998;1.98038061569429;2.45104175274431;21.9113924050633;22.0886075949367;17.8076923076923;18.9746835443038;679.974683544304;445.26582278481;679.974683544304;282.848101265823;1298.73417721519;1008.86075949367;1058.22784810127;;
49;59.8344847058824;79.8974011764706;59.3929933333333;69.4209552941176;17.0130294117647;12.6775164705882;17.4315033333333;14.1471294117647;2.06266375293825;29.9565636196337;1.99446657063464;2.45592630966421;20.5294117647059;20.4352941176471;20.7;17.6;832.44705882353;441.458823529412;832.44705882353;311.364705882353;1336.47058823529;1090.58823529412;1248.23529411765;;
50;57.3082244897959;79.1752163265306;57.5876727272727;69.6824979591837;15.8957755102041;11.9294755102041;17.8014227272727;13.0809489795918;2.11971237518831;45.2324454711539;2.09243940132197;2.44971267042465;22.7959183673469;21.6938775510204;22.1818181818182;19.2244897959184;836.775510204082;496.734693877551;836.775510204082;341.571428571429;1367.34693877551;1161.22448979592;1189.79591836735;;
51;55.2369885714286;77.57848;55.30839;67.1875785714286;16.2276371428571;10.6878985714286;16.701375;11.40059;2.13502270008812;39.8994378808353;2.11392950972804;2.51550390154524;23.2142857142857;23.2142857142857;22.025;19.8142857142857;1093.67142857143;480.014285714286;1093.67142857143;315;1305.71428571429;1027.14285714286;1572.85714285714;;
52;56.5388505882353;77.2542447058824;56.9954509803921;67.7071729411765;15.6136717647059;9.82451647058823;15.2100137254902;11.7902894117647;2.17197974138883;38.5627978171172;2.18811118946031;2.5430652728703;24.7294117647059;26.8470588235294;25.843137254902;20.5882352941176;498.541176470588;473.705882352941;498.541176470588;366.529411764706;1221.17647058824;1156.47058823529;696.470588235294;;
53;56.3400796296297;78.5831101851852;57.2385216666667;66.8328361111111;15.632037962963;11.3316342592593;15.8090566666667;12.3565212962963;2.21497910548984;43.3412105020068;2.21504915862172;2.73613742953078;26.3425925925926;27.3796296296296;27.8333333333333;23.6574074074074;675.361111111111;541.055555555556;675.361111111111;338.407407407407;1391.66666666667;1058.33333333333;935.185185185185;;
54;55.929926923077;75.7074942307692;56.2069666666667;65.4556913461538;14.6072384615385;9.79212884615384;14.9526133333333;10.9475076923077;2.12584139594859;52.0373824762972;2.09996061646865;2.63204842758958;26.1538461538462;30.6923076923077;25.5166666666667;22.8653846153846;783.144230769231;480.990384615385;783.144230769231;347.384615384615;1260.57692307692;1049.03846153846;950.961538461539;;
55;54.3864887931034;74.858322413793;54.8648352941176;63.4676232758621;15.1015551724138;10.1355887931035;15.9703955882353;11.237925;2.26723858465913;35.0118687229696;2.25416876096815;2.50689425599584;27.8448275862069;30.6637931034483;26.7794117647059;25.2241379310345;1131.70689655172;522.98275862069;1131.70689655172;351.818965517241;1291.37931034483;1029.31034482759;1418.96551724138;;
56;53.0674333333333;73.4718166666666;51.221596875;64.4856150793651;13.634623015873;9.62125555555555;13.4169078125;10.4817658730159;2.21892174559432;46.4028354312336;2.26060344417773;2.68389714321911;29.047619047619;33.1666666666667;31.25;25.6507936507937;533.190476190476;528.142857142857;533.190476190476;369.047619047619;1304.7619047619;1110.31746031746;631.746031746032;;
57;52.1971819047619;74.1288257142857;50.1935980769231;63.2873361904762;13.3923885714286;9.90192666666666;11.7224538461538;10.3182885714286;2.27790517347103;49.8522067583442;2.37817955212454;2.70284959301757;29.8952380952381;33.7619047619048;32.6923076923077;25.9047619047619;654.4;554.914285714286;654.4;349.819047619048;1316.19047619048;987.619047619048;778.095238095238;;
58;54.2774933962264;74.0691811320755;55.2514071428571;66.0349386792453;14.6472160377359;9.4908537735849;15.0208023809524;10.6761622641509;2.18034011175338;50.384471186639;2.17017301972034;2.61185333330871;29.0849056603774;32.2169811320755;28.8095238095238;25.5471698113208;887.198113207547;567.556603773585;887.198113207547;395.462264150943;1357.54716981132;1123.58490566038;1016.98113207547;;
59;51.5720592592593;72.4387425925926;50.613875;63.4502935185185;13.9419925925926;9.7934675925926;13.0676145833333;10.1971592592593;2.23418983154963;40.5917954181426;2.26703363651975;2.66835163743847;31.8796296296296;34.7962962962963;31.9166666666667;27.9814814814815;731.62037037037;607.101851851852;731.62037037037;447.194444444444;1430.55555555556;1282.40740740741;786.111111111111;;
60;51.8959642857143;72.1172190476191;51.8959642857143;60.5548896825397;14.052123015873;8.84119206349207;14.052123015873;10.4663912698413;2.2327937757898;47.305129943912;2.2327937757898;2.63310599427122;31.6428571428571;35.6587301587302;31.6428571428571;28.4603174603175;1082.52380952381;593.984126984127;1082.52380952381;359.039682539683;1382.53968253968;1019.04761904762;1207.14285714286;;
61;50.3557320754717;71.0202025157233;50.3557320754717;60.0274842767296;12.0439572327044;8.38502641509434;12.0439572327044;9.68937861635221;2.33305198279618;54.9232731612608;2.33305198279618;2.8821889627996;36.3647798742138;40.5723270440252;36.3647798742138;32.188679245283;694.867924528302;576.251572327044;694.867924528302;407.238993710692;1290.56603773585;1081.1320754717;708.805031446541;;
62;50.5808932885906;70.3347369127517;50.5808932885906;60.2720093959732;12.9422979865772;8.54578523489933;12.9422979865772;9.50562281879195;2.30367895204369;52.2373198123805;2.30367895204369;2.73037665536133;37.3221476510067;45.0805369127517;37.3221476510067;33.2885906040268;586.496644295302;626.630872483221;586.496644295302;430.436241610738;1348.32214765101;1140.26845637584;599.328859060403;;
63;49.8279114754098;68.9878655737705;49.8279114754098;60.852137704918;11.9124065573771;8.50229426229508;11.9124065573771;9.06863360655738;2.32233340779741;47.2349264477032;2.32233340779741;2.82011487216578;37.844262295082;45.516393442623;37.844262295082;33.3524590163934;596.655737704918;627.909836065574;596.655737704918;419.549180327869;1368.03278688525;1050;592.622950819672;;
64;50.4311446280992;71.6148826446281;50.4311446280992;60.5522082644628;13.0997991735537;9.31624214876033;13.0997991735537;10.0025570247934;2.31929426169642;46.403356258461;2.31929426169642;2.70454175189881;36.5702479338843;42.7603305785124;36.5702479338843;32.3471074380165;679.413223140496;626.123966942149;679.413223140496;391.735537190083;1298.34710743802;1008.26446280992;653.719008264463;;
65;49.0744205607476;68.5346887850467;49.0744205607476;60.2703514018692;12.4816813084112;8.03155514018692;12.4816813084112;9.13444018691589;2.31701479982276;45.785924392619;2.31701479982276;2.90806801844893;42.0093457943925;50.588785046729;42.0093457943925;36.5794392523364;699.420560747664;672.738317757009;699.420560747664;456.261682242991;1353.27102803738;1120.56074766355;644.859813084112;;
66;49.4194175257732;67.6994463917526;49.4194175257732;58.2290288659794;12.7802865979381;8.75208350515465;12.7802865979381;9.42130515463918;2.37180039641524;56.3728072110322;2.37180039641524;3.67424695954027;40.8865979381443;51.8865979381443;40.8865979381443;37.0721649484536;686.618556701031;685.876288659794;686.618556701031;406.628865979381;1334.0206185567;981.443298969072;625.773195876289;;
67;50.8160670103093;68.4678628865979;50.8160670103093;61.6004567010309;13.2431432989691;7.80332268041237;13.2431432989691;9.85619690721649;2.37809319483744;53.8174483269197;2.37809319483744;3.07476164049925;40.639175257732;54.1855670103093;40.639175257732;36.7525773195876;1000.38144329897;700.309278350515;1000.38144329897;445.587628865979;1383.50515463918;1053.60824742268;918.556701030928;;
68;49.0696211111111;67.2006611111111;49.0696211111111;57.3100466666667;12.0432055555556;7.39265555555556;12.0432055555556;8.58694444444445;2.36775028364995;46.8623115233583;2.36775028364995;2.84859580835637;41.8;54.2222222222222;41.8;38.3333333333333;634.033333333333;665.766666666667;634.033333333333;435.122222222222;1281.11111111111;1016.66666666667;550;;
69;47.243155;65.397385;47.243155;60.36039625;12.5884525;7.871845;12.5884525;9.3419975;2.362855624761;71.7732234160817;2.362855624761;2.95240787418208;41.925;57.9625;41.925;37.5875;746.75;660.05;746.75;508.35;1262.5;1235;662.5;;
70;46.80958875;66.377065;46.80958875;57.6842125;10.84793125;6.56459125;10.84793125;8.54793375;2.42719727175457;60.0445619553925;2.42719727175457;2.95753289284179;45.275;57.275;45.275;40.325;981.625;772.375;981.625;460.8625;1462.5;1071.25;835;;
71;46.8655640449438;66.3944123595505;46.8655640449438;57.1527730337079;11.8367247191011;7.68610449438202;11.8367247191011;8.94591797752809;2.42022399115526;46.327951931837;2.42022399115526;2.90572713732044;45.7191011235955;58.1460674157303;45.7191011235955;41.4044943820225;1000.22471910112;706.168539325843;1000.22471910112;483.640449438202;1315.73033707865;1035.95505617978;844.943820224719;;
72;47.3106322222222;66.6173922222222;47.3106322222222;55.8858888888889;10.7096177777778;7.28710777777777;10.7096177777778;8.37667444444444;2.42751803165006;54.5617331087984;2.42751803165006;2.84613323906296;44.7333333333333;60.5444444444444;44.7333333333333;40.6333333333333;688.788888888889;826.122222222222;688.788888888889;447.111111111111;1523.33333333333;993.333333333333;573.333333333333;;
73;49.3186423529412;67.25142;49.3186423529412;58.8453752941176;12.9752282352941;7.56176352941176;12.9752282352941;9.08432588235294;2.33480331641333;69.2283706303959;2.33480331641333;2.92770969468316;39.4941176470588;51.4117647058824;39.4941176470588;34.9294117647059;1036.47058823529;647.317647058824;1036.47058823529;413.894117647059;1222.35294117647;964.705882352941;825.882352941176;;
74;45.8964301886793;66.4670113207547;45.8964301886793;57.5102896226415;10.7063518867925;7.02420188679245;10.7063518867925;8.51394528301887;2.38591086099481;63.8462148538905;2.38591086099481;2.88839298359916;45.2547169811321;55.1320754716981;45.2547169811321;41.0188679245283;724.547169811321;730.981132075472;724.547169811321;488.084905660377;1336.79245283019;1100.94339622642;559.433962264151;;
75;43.8294915887851;64.8235887850468;43.8294915887851;56.6119588785047;10.5744887850467;6.4380261682243;10.5744887850467;7.50647196261682;2.40795561690763;59.2065333110261;2.40795561690763;2.99363461601789;51.4392523364486;66.0747663551402;51.4392523364486;46.5607476635514;621.672897196262;821.03738317757;621.672897196262;544.327102803738;1475.70093457944;1155.14018691589;456.07476635514;;
76;42.9078223214286;59.6596178571429;42.9078223214286;53.2977580357143;10.6509696428571;6.50633571428571;10.6509696428571;8.67377410714286;2.47666002057298;56.0500747587226;2.47666002057298;3.07147961899264;55.4910714285714;74.5;55.4910714285714;49.3660714285714;685.071428571429;676.5;685.071428571429;535.848214285714;1174.10714285714;1073.21428571429;503.571428571429;G;
77;44.4814285714285;64.9755613445378;44.4814285714285;55.1489722689075;11.0684420168067;6.86177226890756;11.0684420168067;8.6697781512605;2.43896543031906;62.1807369536765;2.43896543031906;2.9861505724685;50.6302521008403;62.1008403361345;50.6302521008403;44.7142857142857;789.050420168067;754.798319327731;789.050420168067;486.310924369748;1271.42857142857;973.949579831933;567.226890756303;;
78;44.3585933333333;63.58923;44.3585933333333;53.4320491666667;10.5467441666667;6.77775833333333;10.5467441666667;8.10188833333333;2.53756433016381;50.7937316646997;2.53756433016381;3.18604194666141;53.975;71.125;53.975;49.4416666666667;1175.41666666667;862.341666666667;1175.41666666667;491;1462.5;964.166666666667;811.666666666667;;
79;42.6660139784946;59.8121333333333;42.6660139784946;54.6091935483871;9.77976559139785;6.20877204301075;9.77976559139785;7.31596129032258;2.49921862485402;63.1420108386205;2.49921862485402;3.07047674849481;60.0537634408602;85.0967741935484;60.0537634408602;55.7311827956989;862.301075268817;817.827956989247;862.301075268817;611.430107526882;1287.09677419355;1184.94623655914;586.021505376344;;
80;41.7447950980392;58.2599039215686;41.7447950980392;51.6816088235294;9.29812156862745;5.89552549019609;9.29812156862745;7.33045490196079;2.61537493747142;61.7325512598538;2.61537493747142;3.24157117704223;65.5980392156863;87.7745098039216;65.5980392156863;59.2254901960784;914.352941176471;853.078431372549;914.352941176471;582.764705882353;1391.17647058824;1083.33333333333;610.78431372549;;
81;41.718189010989;60.7134483516483;41.6137448717949;52.036143956044;9.51277692307692;6.18731538461539;9.15288974358975;6.68578241758242;2.53713513945466;64.6870745632995;2.54350935872898;3.10662211588563;63.032967032967;85.1428571428571;62.7051282051282;56.7252747252747;1425.9010989011;849.525641025641;1522.70512820513;526.549450549451;1385.71428571429;959.340659340659;917.582417582418;;
82;40.6727795454546;58.3319034090909;40.3206376623377;51.2122329545455;8.81401363636364;5.50287045454546;8.40306753246753;6.65666477272727;2.63100307842839;60.3367760922051;2.63672170065775;3.23996830391594;65.6931818181818;90.0795454545455;66.1688311688312;59.5568181818182;855.045454545455;907.441558441558;832.74025974026;572.602272727273;1405.68181818182;1057.95454545455;546.590909090909;;
83;39.1759465116279;57.3896930232558;38.7884753424658;49.9897709302326;8.47113255813953;4.99198255813954;8.23400958904109;7.07182325581395;2.6387620892139;74.7570124260688;2.64875810321063;3.30485496620435;67.7093023255814;98.8255813953488;68.8356164383562;60.7906976744186;870.03488372093;898.986301369863;901.835616438356;585.662790697674;1339.53488372093;1047.67441860465;532.558139534884;;
84;39.9398256410256;57.9795192307692;40.4168261538462;49.2036653846154;8.29935384615385;4.89769743589744;8.15096153846154;6.17308846153846;2.68904602399836;73.9501923866715;2.67262942103633;3.29367591146384;67.1282051282051;91.525641025641;67.2769230769231;62.8589743589744;745.179487179487;964.753846153846;729.307692307692;563.884615384615;1369.23076923077;1001.28205128205;458.974358974359;;
85;41.0096602739726;58.2798260273973;41.7484888888889;50.9103876712329;9.45679452054795;6.40860136986302;9.76032380952381;6.82614109589041;2.62234814155118;54.9079696235568;2.56917570604512;3.21394153780373;67.9315068493151;89.2054794520548;65.7142857142857;62.3972602739726;906.917808219178;913.222222222222;860.84126984127;563.972602739726;1472.60273972603;1001.3698630137;549.315068493151;;
86;38.7292171428572;56.7441857142857;39.0278962962963;49.88902;7.91701;5.28055857142857;8.21048333333333;5.83968142857143;2.81242636010478;71.4674701702512;2.80353981377936;3.31965353074233;74.0714285714286;101.585714285714;72.962962962963;67.7142857142857;1023.28571428571;925.148148148148;1006.07407407407;573.1;1367.14285714286;941.428571428571;588.571428571429;;
87;37.5462691176471;54.5589882352941;37.9098290322581;48.7762279411765;8.05944705882353;5.07191323529412;8.30341774193549;5.5475705882353;2.77828226209682;54.2919365770925;2.73163215854116;3.33068454633118;75.4705882352941;107.588235294118;73.3387096774194;69.9411764705882;827;936.677419354839;852.693548387097;625.897058823529;1335.29411764706;1072.05882352941;494.117647058824;;
88;39.5131043478261;55.2837927536232;39.8171123076923;50.7502057971015;9.43673188405797;5.95121739130435;9.56255384615385;6.56083043478261;2.65150973015773;72.3932992766444;2.62371519021147;3.1658118790379;72.1739130434783;104.434782608696;71.7230769230769;67.231884057971;894.463768115942;948;880.430769230769;611.840579710145;1331.88405797101;1005.79710144928;524.63768115942;;
89;41.4829483870968;53.9962403225807;42.5020035087719;52.0043306451613;8.99973870967742;6.1388564516129;9.26078596491228;7.11694677419355;2.67732508348634;71.4561938822236;2.61186176829514;3.87331763700248;68.6451612903226;98.8709677419355;66.7017543859649;60.6612903225807;1129.66129032258;787.631578947368;1163.24561403509;643.177419354839;1120.96774193548;1125.8064516129;656.451612903226;;
90;37.5370847457627;54.6410406779661;37.2901454545455;51.5004169491525;8.21934915254237;4.86920338983051;8.15872545454546;5.38172542372881;2.72962294131537;71.2831913359581;2.71285179467141;3.35475471374082;77.6610169491525;116.745762711864;77.5454545454546;70.2881355932203;886.898305084746;1050.2;906.581818181818;716.525423728814;1450.84745762712;1161.01694915254;483.050847457627;;
91;39.867075862069;56.1608482758621;41.2044543478261;50.1354732758621;8.83997068965518;5.33988534482759;9.20402391304348;6.08199913793104;2.69727476052071;56.0285389024269;2.66960604590274;3.15965701392613;74.6551724137931;107.155172413793;73.2717391304348;69.6120689655172;1564.68103448276;908.641304347826;1807.52173913043;636.353448275862;1329.31034482759;1035.34482758621;841.379310344828;;
92;37.0761924369748;54.4650445378151;37.0694061946903;49.5675235294118;7.78771680672269;5.20100336134454;7.88456902654867;6.02326890756303;2.79968390094265;75.5908617806469;2.78957987362963;3.43865359962994;81.6218487394958;115.966386554622;81.7345132743363;74.1008403361345;912.025210084034;961.619469026549;913.566371681416;674.596638655462;1315.12605042017;1068.90756302521;467.226890756303;;
93;38.5260276119403;55.6531529850746;38.5339984962406;50.4726119402985;8.16767985074627;4.67954104477612;8.17966691729323;5.87610149253732;2.75874181887418;70.9664537120268;2.7604398886477;3.29172809278748;78.2238805970149;112.253731343284;78.2932330827068;73.4029850746269;1069.05223880597;1023.06766917293;1067.1954887218;696.507462686567;1455.22388059701;1119.40298507463;533.582089552239;;
94;38.6828188311688;53.9091428571428;38.7286869281046;49.0591987012987;7.79498831168831;4.79073116883117;7.81888235294117;5.85491363636364;2.76969369130758;72.6272948466069;2.76628440029517;3.54094863443499;81.1233766233766;121.551948051948;80.843137254902;76.2532467532468;1060.29220779221;930.398692810457;1056.34640522876;645.805194805195;1281.81818181818;988.311688311688;512.987012987013;;
95;34.4533251798561;48.9509964028777;34.3057654411765;46.9576928057554;7.32631870503598;4.37861798561151;7.34000955882353;5.62987194244604;2.80446585616539;84.5541712806923;2.81288945448854;3.40649286330536;90.431654676259;142.913669064748;90.9705882352941;85.5251798561151;1036.64748201439;843.235294117647;1043.86029411765;673.251798561151;1192.80575539568;1027.3381294964;477.697841726619;;
96;36.5698418918919;53.3879506756757;36.6961631944444;48.3355905405406;7.21917702702703;4.72232972972973;7.15151527777778;5.86106013513513;2.75910027528171;62.0909315338248;2.76457322390899;3.76779775422942;84.3378378378378;122.378378378378;84.2638888888889;76.0067567567568;1024.49324324324;961.763888888889;1028.17361111111;672.527027027027;1322.97297297297;1023.64864864865;502.027027027027;;
97;35.8068769784172;52.1254366906475;35.4520477941176;47.695690647482;7.26110143884892;4.82406906474821;7.29973235294118;5.21158129496403;2.87457109978627;60.1578120238066;2.88478706978484;3.57719101377459;91.3309352517986;140.093525179856;92.1911764705882;84.294964028777;1196.12949640288;951.058823529412;1195.99264705882;715.597122302158;1327.3381294964;1064.74820143885;569.064748201439;;
98;33.1363328671329;50.1349846153846;33.1363328671329;47.8154202797203;6.23498601398601;4.4895;6.23498601398601;4.8808;2.96787209465904;64.7335445218195;2.96787209465904;3.76413471442508;96.5524475524476;142.335664335664;96.5524475524476;90.5384615384615;1129.34265734266;963.468531468532;1129.34265734266;755.524475524476;1291.60839160839;1069.23076923077;523.776223776224;;
99;33.2129576388889;46.8416958333333;33.1408552447553;45.5081048611111;6.488225;4.27674097222222;6.4587972027972;5.15676875;2.86832287092399;74.1504609899931;2.87002543320537;3.60084586007666;101.722222222222;151.902777777778;101.846153846154;94.0555555555556;1034.65277777778;901.13986013986;1038.12587412587;708.993055555556;1177.77777777778;991.666666666667;450;;
100;34.4901892857143;49.5227764285714;0;47.31273;7.23386071428571;4.42383214285714;0;4.847095;2.86220436160709;76.6338050070987;0;3.54271959355234;95.8357142857143;147.685714285714;0;88.6428571428571;1070.82857142857;0;0;741.078571428571;1251.42857142857;1030;480.714285714286;;
;;;;;0;;;;;;0;;;;;;;;;;;;;;


==> data/crossingResolutionNorth.csv <==
n_min;n_max;avg;cr rm;cr rm-1;cr fa;cr tr;ar rm;ar rm-1;ar fa;ar tr;cn rm;cn rm-1;cn fa;cn tr;it rm;it rm-1;it fa;it tr
10;12;11;80.6205285714286;69.8087530612245;62.1870755102041;56.2759183673469;20.1005124762109;2.34729968137841;2.30024901853972;2.56485776224375;11.7551020408163;14.734693877551;15.3877551020408;15.9183673469388;842.857142857143;957.142857142857;1553.0612244898;322.673469387755
13;15;14;74.6311;67.33536;55.55716;49.5451428571429;23.4070618414674;2.84194858283908;2.61742814442793;2.93586955795436;29.1714285714286;27.8285714285714;29.2;33;988.571428571429;1060;1871.42857142857;252.857142857143
16;18;17;81.33587;69.02271;61.307195;53.463;17.5069250290592;2.26767376682602;2.27941764283201;2.65949044138444;39.35;32.95;35.7;34.3;1190;920;925;296.25
19;21;20;71.223664;68.61718;55.733632;47.0512;18.281683524279;2.65383535990344;2.9399478052896;8.82195176315556;67;66.28;62.16;80.12;1024;1100;972;216.92
22;24;23;70.3064;64.6721833333334;49.9070666666667;44.3693333333333;23.5650215950716;2.58950992131864;2.56403914599335;3.32770530683366;36.9333333333333;38.2;46.3333333333333;45.2666666666667;880;1103.33333333333;666.666666666667;280.466666666667
25;27;26;71.0138;61.4592705882353;49.9459529411765;45.3870588235294;19.066165279474;2.66138139497755;88.3146320301137;57.0495786253334;145.823529411765;145.529411764706;161.529411764706;167.411764705882;900;1270.58823529412;676.470588235294;68.5294117647059
28;30;29;65.7215071428571;60.6247928571429;48.4257642857143;36.1571428571429;17.2552139682362;3.08437566500051;2046.94754422473;72.0203915496888;231.5;222.285714285714;205.428571428571;221.785714285714;1000;1100;628.571428571429;231.5
31;33;32;62.5760944444444;55.3191666666667;44.6394111111111;35.4972222222222;51.133119574414;3.2685639546195;25.0641692967961;332.964709110771;237.277777777778;205.611111111111;220.444444444444;237.722222222222;1055.55555555556;911.111111111111;977.777777777778;77.7222222222222
34;36;35;61.7537588235294;57.9164470588235;46.3432;37.9417647058824;31.6797484408287;3.05797252623669;22.0436888249449;11.6114909653232;126.294117647059;120.705882352941;129.117647058824;149.647058823529;1052.94117647059;847.058823529412;1441.17647058824;126.411764705882
37;39;38;62.3114529411765;53.9591941176471;45.7034823529412;36.6805882352941;25.2894411331336;3.21428820156601;604.506987178985;322.545547531625;192.235294117647;190.176470588235;260.941176470588;232.176470588235;847.058823529412;852.941176470588;564.705882352941;109.176470588235
40;42;41;58.5567952380952;54.5904714285714;39.955719047619;40.1061904761905;28.5344415125799;3.45502639791529;8.07398318641429;5.28285008259502;129.095238095238;116.952380952381;129.714285714286;122.571428571429;1147.61904761905;1152.38095238095;1161.90476190476;261.857142857143
43;45;44;64.4694545454546;60.5947909090909;47.6028727272727;40.0427272727273;27.8393536301954;3.00513745892961;169.314761706123;48.4864869765158;192.909090909091;174.363636363636;230.454545454545;238.909090909091;627.272727272727;800;690.909090909091;178.636363636364
46;48;47;75.2364529411765;69.2650176470588;56.1902470588235;46.4941176470588;59.929585555968;2.64522928855999;2.42268554210679;2.87449201995502;63.0588235294118;52.2352941176471;56;54.2941176470588;1176.47058823529;1123.52941176471;1147.05882352941;178.647058823529
49;51;50;69.8526;59.0893875;46.455825;34.235;23.3650966849438;3.72462364579417;3.62542556088105;3.37680579311462;58.375;67.75;65.375;66.375;950;1050;737.5;55.125
52;54;53;44.0152;38.28432;30.93166;28.23;71.3025351067388;3.07440920777698;3.34722419723227;143.466590854814;388.8;403.6;385.4;522;820;1260;280;199
55;57;56;38.7724037037037;39.8400777777778;26.9159333333333;23.707037037037;41.5873899745576;4.67415970836851;78.6498570072249;326.749677575089;309.62962962963;267.222222222222;283.259259259259;379.333333333333;848.148148148148;970.37037037037;537.037037037037;162.185185185185
58;60;59;41.4670285714286;39.5708142857143;26.2341428571429;22.02;30.8890770838134;4.02468625469832;4.01818891170119;4.56445560123879;201.5;148.571428571429;150.5;157;1071.42857142857;964.285714285714;571.428571428571;170.5
61;63;62;43.0501818181818;41.7536772727273;27.5350090909091;27.3290909090909;55.7336128899364;3.87306087207956;3.62733396929441;4.5322804057542;199.545454545455;149.772727272727;152.136363636364;167.272727272727;850;972.727272727273;413.636363636364;66.9090909090909
64;66;65;31.5119444444444;28.9911111111111;23.1592666666667;23.31;22.047611144085;4.58681249595898;5.2143580301106;16.0367817131439;377.555555555556;314.333333333333;304.444444444444;341.222222222222;522.222222222222;511.111111111111;355.555555555556;117.333333333333
67;69;68;58.0099;48.298;39.3546;21.76;28.4073006826648;3.80878446988802;4.01859831571988;3.49225534962844;49;63;59;47;600;400;700;11
70;72;71;56.7709;57.7947;37.0455;25.62;18.682036991097;5.10101470398464;3.62679587838072;5.02985074626866;86;53;79;85;1100;800;200;546
73;75;74;73.2834285714286;67.5472285714286;59.4138428571429;44.0714285714286;48.2553062368647;3.69605981206346;3.43157019314061;3.32243049569112;45.7142857142857;40;47.1428571428571;40.4285714285714;1271.42857142857;957.142857142857;1528.57142857143;62.2857142857143
76;78;77;42.3288;48.0748;46.59195;32.315;22.979490527713;2.38141464772929;2.34310963700818;2.69954650289296;64;46;56.5;57.5;300;500;450;10.5
79;81;80;68.9003428571429;62.8386714285714;54.0692;40.1885714285714;25.558212273734;3.62782621691806;3.17607850883663;4.06335797053216;102.142857142857;76.5714285714286;89.1428571428571;90.4285714285714;1485.71428571429;771.428571428571;2442.85714285714;87.4285714285714
82;84;83;29.0314;28.3648333333333;20.6959;25.2066666666667;37.0322225718279;5.87130766518701;4.61463588626432;7.10194268811502;272.333333333333;203.333333333333;189.666666666667;178.666666666667;566.666666666667;300;200;416.333333333333
85;87;86;39.4752181818182;41.5204090909091;35.5783181818182;32.4563636363636;23.20488312428;5.89950639813403;6.21759622387571;6.11392297367213;302.818181818182;270.909090909091;243.909090909091;228.636363636364;672.727272727273;954.545454545455;736.363636363636;198.818181818182
88;90;89;55.1292;53.0401;42.4635;26.69;30.0035328512522;4.20767879845516;2.80232461744913;4.11760834356165;117;67;72.5;74;1650;700;400;483
91;93;92;16.17315;27.17315;23.70635;15.615;52.8239187974994;4.88475267521384;6.55481723044897;12.6664760446703;507;427;440;507;100;600;550;29.5
94;96;95;51.7861;42.15832;41.33894;30.894;53.0157162357545;4.28178187008491;3.81637736913878;4.46889316827743;236;145.6;142.6;165.2;840;540;1700;236.6
97;99;98;62.30365;49.89145;35.810325;33.1425;53.3794505630023;3.53085332811613;3.11997404486923;3.8008650146063;143;104;99.75;108;1775;1125;300;212.25
98;100;99;49.60876;42.81106;29.90594;28.46;55.7458960992321;5.19805758413355;5.59934312346245;5.26026232353301;304.8;209;198;208.4;1480;1320;520;240


==> data/gridExperiment.csv <==
n;crossing resolution rm1000;crossing resolution rm;crossing resolution rm100;crossing resolution rm10k;crossing resolution rm1M;Aspect ratio rm1M;Crossing number rm1M;angular resolution rm10k;Aspect ratio rm1000;Aspect ratio rm;Aspect ratio rm100;Aspect ratio rm10k;Crossing number rm1000;Crossing number rm;Crossing number rm100;Crossing number rm10k;Time fa;Time rm;Time tr;Time rm10k;Iterations rm;Iterations rm10k;Iterations rm100;Iterations rm1000;Iterations rm1M
11;89.1197142857143;89.4815428571429;84.9022571428571;86.6293;89.4587857142857;18.3484078740802;6;13.7911285714286;19.8671219623498;21.0489334581817;19.0839647999486;26.61810532926;8.85714285714286;3.14285714285714;7.42857142857143;7.85714285714286;60.5714285714286;60.4285714285714;112.428571428571;128.428571428571;671.428571428571;1542.85714285714;1000;1714.28571428571;1285.71428571429
12;88.417975;88.57765;75.047575;89.3838;89.4939;13.9548733346646;4.25;22.11625;13.4066778654939;9.45706523319733;14.7951603635578;14.9689274048036;6.25;3;12.5;4.5;38;58.5;122.75;89.5;600;950;575;1425;1050
13;89.87208;88.0124;84.04132;87.92432;85.24692;14.4268311883972;13;23.75526;38.0174069979884;9.24065072340505;20.719164142804;46.1705194765043;4.8;3;8.2;8.8;67.2;87.6;93.6;138.8;860;1460;1040;1260;2800
14;86.9016;89.7813333333333;81.1942;88.1891333333333;89.8919;24.788007812971;5.33333333333333;17.1593666666667;23.0575561288075;10.8112058617229;21.9816233007208;22.54689403083;9.33333333333333;3.66666666666667;7.33333333333333;7.66666666666667;45.3333333333333;104;153.333333333333;210.666666666667;966.666666666667;2266.66666666667;633.333333333333;1700;2466.66666666667
15;88.23024;89.04416;78.35537;87.041;88.15771;21.8412353530823;6.7;15.52918;33.723844291118;8.63949029579895;19.2734812476241;18.1698106851284;9;3;10.7;8.3;66;87.4;164.8;200.2;860;1600;950;1630;1210
16;86.8174090909091;89.0263636363637;71.7449363636364;88.5704;89.0813181818182;40.7256965898019;6.45454545454545;17.8497545454545;20.9431577259165;13.974603287963;15.6313846272577;17.6082127085236;10.9090909090909;3.45454545454545;17.3636363636364;10.9090909090909;66.2727272727273;97.7272727272727;149.909090909091;238.545454545455;781.818181818182;1981.81818181818;790.909090909091;1463.63636363636;2354.54545454545
17;84.8812222222222;89.4952444444444;76.9731888888889;86.4561333333333;89.1147333333333;19.1717625895068;10.8888888888889;17.9337333333333;27.7488297169575;29.8547708289627;39.5485098857605;88.7681417570427;12.8888888888889;3.66666666666667;15.5555555555556;12.8888888888889;96.5555555555556;124.777777777778;174.888888888889;297.222222222222;966.666666666667;2311.11111111111;1022.22222222222;1466.66666666667;2511.11111111111
18;87.0623923076923;88.8451538461539;73.2624769230769;87.1501153846154;86.8881;44.2920926418926;10.3846153846154;17.0279615384615;40.8284905903544;19.1968394504861;29.8680139925382;39.2837409291593;12.6153846153846;3.46153846153846;17.6153846153846;10.4615384615385;102.692307692308;94.8461538461538;231.923076923077;323.307692307692;769.230769230769;2353.84615384615;1015.38461538462;1784.61538461538;2407.69230769231
19;83.8994470588235;88.1279823529412;58.5538705882353;85.3100176470588;87.598594117647;43.4366831305967;13.4705882352941;18.4363941176471;29.6100010437905;39.3227404507938;26.2471030603252;57.2210075202696;13.1764705882353;6.17647058823529;37.4705882352941;13;69.5882352941177;160.588235294118;200.411764705882;327.529411764706;1211.76470588235;2188.23529411765;664.705882352941;1529.41176470588;3241.17647058824
20;80.3450916666666;88.64625;67.5167416666667;89.1777416666667;86.39815;30.3963735535438;12.25;20.6315166666667;30.7497774533129;17.0410163563627;32.3178194995317;20.3099482157403;14.1666666666667;4.66666666666667;27.6666666666667;9.08333333333333;63.3333333333333;145.833333333333;254.75;327.916666666667;1066.66666666667;2308.33333333333;600;2000;2650
21;82.6771173913044;87.3351304347826;64.9878217391304;84.0264956521739;84.550247826087;36.4176633522616;19.3478260869565;17.1979043478261;28.2606706369724;13.161030453358;26.4587683705744;19.6472039189165;16;5.26086956521739;37.695652173913;19.0434782608696;95.0869565217391;120.652173913043;296.130434782609;414.913043478261;752.173913043478;2100;752.173913043478;1891.30434782609;3260.86956521739
22;81.9555294117647;86.3249647058823;58.3890705882353;85.8059647058824;88.3654529411765;29.0724428307365;17.3529411764706;18.4194941176471;46.6207928858121;17.4597784651666;23.3073138141831;34.7408716449687;15.8235294117647;6.41176470588235;49.1764705882353;15.0588235294118;85.8235294117647;174.352941176471;299.411764705882;365.823529411765;1123.52941176471;1858.82352941176;617.647058823529;1794.11764705882;4070.58823529412
23;83.5664642857143;87.7493428571429;58.5613642857143;83.9628928571428;83.87025;58.1655951660701;18.2142857142857;13.8246;25.7021233663963;22.5523580801473;27.8461972404332;31.121446786963;21.7857142857143;6.14285714285714;47.3571428571429;16.5714285714286;119;198.285714285714;286.071428571429;530.642857142857;1142.85714285714;2564.28571428571;664.285714285714;1514.28571428571;2978.57142857143
24;80.5879555555556;87.8797888888889;59.0212222222222;81.1697;87.1544888888889;36.069871020204;15;13.9652555555556;36.7374999236806;17.5550655478704;32.202580427863;44.2349524797606;20.5555555555556;6.33333333333333;43.3333333333333;25;149.222222222222;183.666666666667;558.444444444444;456.777777777778;1011.11111111111;2022.22222222222;933.333333333333;3033.33333333333;3122.22222222222
25;73.4381909090909;86.5165636363636;49.6107545454546;80.8408;86.3282272727273;46.8714752196982;16.9090909090909;12.2427909090909;39.0564743195124;26.6037258533811;25.478360070747;27.7955397001114;24.2727272727273;9.09090909090909;53.3636363636364;24.0909090909091;128.727272727273;201.363636363636;276.727272727273;595;1009.09090909091;2445.45454545455;827.272727272727;1309.09090909091;3681.81818181818
26;77.419;85.8128555555556;59.9582611111111;85.6646555555555;84.9845166666667;51.1003829352738;20.9444444444444;15.79445;41.7821165404895;27.937216658219;34.0823704257053;35.611056052294;29.7222222222222;7.16666666666667;49.9444444444444;19.2222222222222;126.055555555556;178.666666666667;438.666666666667;608.777777777778;905.555555555556;2605.55555555556;733.333333333333;1944.44444444444;3138.88888888889
27;82.6585882352941;89.2268411764706;64.3443882352941;86.9222823529412;87.1241;32.7931617004212;19.4705882352941;17.7478235294118;27.1730921246514;22.1535979064013;30.3259326327638;44.8059789834292;20.7058823529412;3.82352941176471;52.1764705882353;14.6470588235294;124.882352941176;164.117647058824;437.176470588235;652.352941176471;894.117647058824;2435.29411764706;647.058823529412;1888.23529411765;3852.94117647059
28;80.6882466666667;86.32808;58.7802533333333;81.3181133333333;82.6604333333334;59.5168215788665;26.6666666666667;15.6478733333333;65.8816267663998;36.4701207058593;20.1004977653428;36.8854799704172;31.2;7;92.4;26.3333333333333;94.1333333333333;218.333333333333;595.266666666667;757.133333333333;1133.33333333333;2813.33333333333;493.333333333333;2533.33333333333;3293.33333333333
29;75.4787333333333;87.8371428571429;55.8044285714286;83.5474619047619;83.044519047619;45.4930529793062;22.0952380952381;17.5766238095238;33.4234952361897;17.0542246516916;25.9397773621782;35.3520051197814;29.5238095238095;6.71428571428571;79.0476190476191;25.0952380952381;115.238095238095;205.809523809524;468.142857142857;775.571428571429;1076.19047619048;2709.52380952381;571.428571428571;1885.71428571429;3376.19047619048
30;74.4529578947368;87.2595263157895;48.1047263157895;82.0332631578948;81.1882368421053;53.5165614592788;26.0526315789474;14.4947;89.9097215835975;19.8602048156712;29.4786541620358;65.9596640234354;37.6842105263158;6.47368421052632;99.6315789473684;23.8421052631579;138.894736842105;194.736842105263;509.421052631579;877;921.052631578947;2900;642.105263157895;1857.89473684211;3131.57894736842
31;74.4425857142857;83.0109047619048;52.9323857142857;81.3829904761905;81.8305523809524;30.5272523820829;28.3333333333333;15.7705952380952;102.731746197459;20.7509550211064;32.3851513598469;40.3739663784273;33.2857142857143;7.80952380952381;123.666666666667;33.0952380952381;117.047619047619;206.428571428571;612.095238095238;771.714285714286;961.904761904762;2400;557.142857142857;2347.61904761905;3209.52380952381
32;79.5783238095238;87.8222880952381;58.6258523809524;84.5454571428571;85.9769333333334;52.2835011102845;25.2619047619048;21.389019047619;52.8037374221502;14.7602999363843;32.4403550506539;111.469952953821;27.2142857142857;5.83333333333333;94.7857142857143;22.452380952381;121.928571428571;232.238095238095;706.52380952381;929.238095238095;1090.47619047619;2857.14285714286;523.809523809524;2661.90476190476;4000
33;74.5446075471698;86.5241018867925;52.1960301886793;81.9228830188679;83.2210339622641;45.1214323762929;30.0754716981132;16.9431226415094;43.1443005197961;20.5009153344507;31.0606309969552;83.5538267674445;40.8301886792453;7.9622641509434;118.037735849057;32.3584905660377;126.301886792453;225.452830188679;644.88679245283;976.132075471698;988.679245283019;3003.77358490566;545.283018867925;2318.8679245283;3709.43396226415
34;77.1761725806452;88.1399935483871;55.2462;81.1213774193548;83.8825016129032;42.8754444003457;28.4032258064516;19.6443064516129;44.4943775841893;16.2769680922407;30.0505793787686;57.2080118732468;36.4032258064516;6.03225806451613;137.951612903226;29.8225806451613;108.774193548387;212.032258064516;710.274193548387;1009.33870967742;924.193548387097;2974.1935483871;438.709677419355;2440.32258064516;3425.8064516129
35;74.5076150537634;86.6832473118279;49.5425569892473;79.830082795699;81.0641193548387;58.1668895313102;36.494623655914;16.9558838709677;51.0536183130275;25.5536743545627;33.0753031973049;46.155067005328;40.8279569892473;8.53763440860215;156.215053763441;38.4193548387097;120.118279569892;282.58064516129;701.172043010753;1006.91397849462;1162.36559139785;2804.30107526882;468.817204301075;2347.31182795699;3764.51612903226
36;72.1491166666667;86.6272206896552;49.9724304597701;79.7681040229885;81.60025;53.9431644169121;37.5344827586207;16.448725862069;54.943532134591;29.0384400825858;28.0259130876333;51.6415570540659;48.764367816092;9.26436781609195;160.011494252874;35.7816091954023;131.563218390805;289.862068965517;759.568965517241;1140.65517241379;1183.90804597701;3120.68965517241;513.793103448276;2357.47126436782;4018.96551724138
37;70.7326557788945;84.896311557789;46.4732306532663;77.9003;79.2760984924623;59.2144831487996;41.5979899497487;15.3921683417085;56.1611533612647;24.750524494261;30.579356246498;68.5587438429153;51.5527638190955;10.9748743718593;186.618090452261;43.0552763819096;119.708542713568;300.668341708543;833.693467336683;1221.0351758794;1152.26130653266;3146.73366834171;426.633165829146;2523.61809045226;4058.79396984925
38;71.0353981481482;84.6498949074074;45.6008166666667;77.3865986111111;79.1096962962962;60.4786634871006;43.8240740740741;15.3098319444444;55.4519982485083;33.2786775840785;28.849817529258;54.2831363344618;53.7638888888889;12.0740740740741;199.384259259259;45.6157407407407;121.560185185185;334.907407407407;883.652777777778;1324.13888888889;1210.64814814815;3165.27777777778;416.203703703704;2525;4172.22222222222
39;67.353866023166;83.4042656370655;42.6285212355212;75.7803401544401;77.1247598455599;63.4238408785641;49.034749034749;13.2487030888031;59.2253650788342;30.6669788665287;30.5662874716651;62.3433820911748;63.4980694980695;13.5057915057915;212.471042471042;50.6409266409266;151.07722007722;346.474903474903;934.432432432432;1481.03474903475;1274.90347490347;3277.60617760618;493.436293436294;2455.59845559846;4283.39768339768
40;68.5739665198238;83.6631207048458;41.484163876652;75.5639859030837;76.0752726872247;70.0905817740666;50.057268722467;12.6485022026432;73.4745822302624;36.8212237867824;29.3563473335269;62.0600691745626;59.9030837004405;13.8149779735683;225.132158590308;50.4449339207048;144.810572687225;373.850220264317;1060.95154185022;1533.62114537445;1355.94713656388;3295.15418502203;444.052863436123;2698.67841409692;4159.03083700441
41;64.4206671957672;83.1588148148148;40.499073015873;72.1663095238095;74.5007962962963;68.7994699466123;55.6931216931217;12.4352227513228;68.4095657537335;36.442245617309;30.6412959188432;64.4448715414641;73.7513227513228;15.4232804232804;240.433862433862;56.6878306878307;133.042328042328;384.814814814815;982.338624338624;1596.67724867725;1307.40740740741;3212.16931216931;391.534391534392;2352.91005291005;4117.46031746032
42;64.2451210526315;81.8046215789474;40.2338447368421;72.1314347368421;73.6815621052631;69.5074678891156;58;11.6285210526316;86.7343062240705;29.1005724935239;29.9821329804426;64.1984379153213;77.0578947368421;16.7947368421053;261.326315789474;61.9210526315789;151.694736842105;380.452631578947;1133.27368421053;1736.47368421053;1240;3393.68421052632;426.842105263158;2601.57894736842;4200.52631578947
43;62.7012131067962;81.2790315533981;40.786431553398;70.352027184466;72.4714160194175;64.9078460440237;65.1941747572816;12.3247655339806;66.7950101726402;31.7961810169231;31.6505390910597;87.0572157639824;82.5728155339806;18.3058252427184;287.95145631068;64.8252427184466;133.78640776699;385.300970873786;1156.60679611651;1892.58252427184;1246.11650485437;3432.03883495146;359.223300970874;2518.93203883495;4297.08737864078
44;60.6353201183432;81.5638201183433;39.5683408284024;69.4298692307693;72.7421153846154;77.711715088713;67.4082840236686;12.6329550295858;75.007140741013;33.5752953280759;29.4722740482885;68.3263042198347;90.0473372781065;18.2189349112426;301.307692307692;68.2248520710059;126.627218934911;414.562130177515;1206.44378698225;1953.49112426036;1275.73964497041;3433.72781065089;328.994082840237;2492.89940828402;4549.1124260355
45;61.2459826388889;79.47846875;38.3579444444444;68.6537541666667;70.5926548611111;66.9667244323352;71.2569444444444;11.5613284722222;74.1274292087865;36.1782805404418;29.583668332539;68.3492569181641;92.9583333333333;21.0902777777778;330.402777777778;77.5555555555556;117.493055555556;423.097222222222;1298.02777777778;2121.65972222222;1288.88888888889;3611.11111111111;301.388888888889;2661.80555555556;4250
46;57.1184007751938;79.0220736434108;37.006315503876;68.6860100775194;69.8831023255814;72.2297698544716;77.1472868217054;10.6921821705426;81.1279001256008;30.5533063150966;29.0181459754917;81.0164069176351;108.922480620155;22.015503875969;357.806201550388;78.2635658914729;107.279069767442;455.480620155039;1274.19379844961;2104.14728682171;1362.01550387597;3411.62790697674;268.217054263566;2492.2480620155;4637.98449612403
47;58.6099128440367;77.8840596330275;37.0599944954128;67.3431559633028;71.5844899082569;63.8049975270461;74.1192660550459;11.5676055045871;98.2745224790256;34.599579858824;31.2666914917522;77.4979065689057;105.51376146789;24.4036697247706;361.165137614679;85.2568807339449;138.412844036697;460.211009174312;1381.24770642202;2261.01834862385;1300.91743119266;3530.2752293578;329.357798165138;2644.95412844037;4604.5871559633
48;57.3404734177215;79.7914518987342;38.3059670886076;67.0584037974684;70.1210962025317;100.977850525705;82.3924050632911;12.060735443038;97.562140741521;38.1494445452998;38.7841045716114;60.0571494898864;105.012658227848;22.0886075949367;365.860759493671;85.1392405063291;133.898734177215;445.26582278481;1334.08860759494;2266.08860759494;1298.73417721519;3567.08860759494;330.379746835443;2546.83544303797;4645.56962025316
49;56.6647035294118;79.8974011764706;37.4952741176471;68.1386035294118;68.1577023529412;93.2619070870387;82.8;12.3053894117647;78.6115825139583;29.9565636196337;32.4530366089605;82.6122008496617;120.458823529412;20.4352941176471;378.047058823529;83.7058823529412;135.294117647059;441.458823529412;1338.54117647059;2511.04705882353;1336.47058823529;3767.05882352941;302.352941176471;2371.76470588235;4627.05882352941
50;53.7380448979592;79.1752163265306;35.3704224489796;66.7055510204082;69.2552163265306;98.5234563052099;79.6530612244898;11.0893387755102;90.8138963366887;45.2324454711539;28.2402585224949;81.8282146672278;129.632653061224;21.6938775510204;417.163265306122;93.3469387755102;111.632653061225;496.734693877551;1349.51020408163;2736.91836734694;1367.34693877551;3859.18367346939;251.020408163265;2369.38775510204;4814.28571428572
51;53.4665185714286;77.57848;34.2416514285714;65.3643914285714;67.29953;76.0812348376358;91.3714285714286;11.4861657142857;91.2329485215904;39.8994378808353;31.1924744611078;79.1486116188027;141.128571428571;23.2142857142857;435.471428571429;91.6428571428571;133.485714285714;480.014285714286;1533.24285714286;2566.97142857143;1305.71428571429;3530;275.714285714286;2608.57142857143;4734.28571428572
52;54.1901223529412;77.2542447058824;35.0401152941177;65.1924917647059;68.8777317647059;75.2842711473002;93.7764705882353;10.7848823529412;81.8805525992601;38.5627978171172;30.2942724437561;84.5611537217803;136.623529411765;26.8470588235294;467.588235294118;98.6;112.905882352941;473.705882352941;1661.47058823529;2768.63529411765;1221.17647058824;3680;221.176470588235;2720;5044.70588235294
53;53.8950194444444;78.5831101851852;35.3132388888889;62.8925185185185;65.4415268518519;74.9805036105653;100.305555555556;9.99065925925926;88.8168873860677;43.3412105020068;30.6175228089901;83.8146771389109;152.009259259259;27.3796296296296;467.222222222222;114.074074074074;139.564814814815;541.055555555556;1637.41666666667;2722.0462962963;1391.66666666667;3562.96296296296;287.962962962963;2655.55555555556;4811.11111111111
54;52.7414259615384;75.7074942307692;33.6027490384615;61.6159490384616;63.0439278846154;87.8421016552823;104.971153846154;9.85901826923077;94.1879013578855;52.0373824762972;28.9018582388616;89.6443151247639;149.509615384615;30.6923076923077;484.019230769231;116.990384615385;114.019230769231;480.990384615385;1646.19230769231;2759.69230769231;1260.57692307692;3411.53846153846;226.923076923077;2522.11538461538;4642.30769230769
55;49.8149982758621;74.858322413793;32.0016310344828;61.075374137931;65.3553672413793;82.3647288632535;115.698275862069;10.0274112068966;118.240549610607;35.0118687229696;30.4779510253309;92.4561710101409;172.98275862069;30.6637931034483;524.629310344828;117.965517241379;137.956896551724;522.98275862069;1650.13793103448;3247.39655172414;1291.37931034483;3984.48275862069;263.793103448276;2490.51724137931;5064.65517241379
56;48.9531380952381;73.4718166666666;31.9156111111111;60.1813214285715;62.1909809523809;99.5406042139402;119.595238095238;9.34269761904762;108.11948291633;46.4028354312336;29.0913852267238;118.065491161797;183.484126984127;33.1666666666667;552.388888888889;126.785714285714;132.611111111111;528.142857142857;1748.98412698413;3261.42063492063;1304.7619047619;3780.95238095238;229.365079365079;2480.15873015873;4672.22222222222
57;49.3514761904762;74.1288257142857;32.1952752380952;60.9291647619048;62.936900952381;95.4003164643077;120.304761904762;8.52951142857143;97.1964715866296;49.8522067583442;33.0868653547352;92.3812757898976;177.72380952381;33.7619047619048;552.409523809524;130.552380952381;134.038095238095;554.914285714286;1791.12380952381;3487.80952380952;1316.19047619048;3959.04761904762;239.047619047619;2531.42857142857;5075.2380952381
58;49.5949018867925;74.0691811320755;32.8084867924528;60.5781650943396;62.9474283018868;70.0180046584871;121.537735849057;9.03399433962265;102.816613028308;50.384471186639;29.8643366977096;109.204280943545;188.924528301887;32.2169811320755;579.38679245283;137.103773584906;127.311320754717;567.556603773585;1913.8679245283;3555.34905660377;1357.54716981132;3924.52830188679;200.943396226415;2578.30188679245;5223.58490566038
59;48.6613916666667;72.4387425925926;29.7318222222222;59.6768166666667;62.7686166666667;84.7470079495799;130.898148148148;8.99123518518518;87.2844623490453;40.5917954181426;30.2850532357773;74.1654079099465;195.407407407407;34.7962962962963;582.833333333333;133.712962962963;112.388888888889;607.101851851852;1950.18518518519;3733.13888888889;1430.55555555556;3990.74074074074;199.074074074074;2557.40740740741;5480.55555555556
60;48.5753968253968;72.1172190476191;30.6454126984127;60.0927023809524;61.5033317460317;98.5973768420529;132.079365079365;8.41355317460317;116.20326689164;47.305129943912;32.9917243013171;117.77118164035;201.936507936508;35.6587301587302;616.357142857143;133.261904761905;121.968253968254;593.984126984127;2183.84126984127;4009.19841269841;1382.53968253968;4153.96825396825;195.238095238095;2792.85714285714;5001.5873015873
61;45.9201320754717;71.0202025157233;29.1598761006289;57.7607981132075;60.8149911949685;85.2928578287725;146.748427672956;7.77297169811321;110.453554857817;54.9232731612608;31.6469758344916;93.2891838606035;229.534591194969;40.5723270440252;657.081761006289;158.899371069182;140.792452830189;576.251572327044;2047.16352201258;4161.50943396226;1290.56603773585;4211.32075471698;225.157232704402;2553.45911949686;5193.7106918239
62;45.2256127516779;70.3347369127517;28.8157906040269;57.1299610738255;60.4507577181208;97.1208058126785;146.281879194631;8.20750738255034;117.32615175277;52.2373198123805;27.8013891791356;95.7620081997417;244.026845637584;45.0805369127517;675.194630872483;161.93288590604;133.510067114094;626.630872483221;2107.06711409396;4131.26174496644;1348.32214765101;4055.70469798658;213.422818791946;2573.15436241611;5523.48993288591
63;46.5475229508197;68.9878655737705;28.0130352459016;56.5219647540984;57.9997516393443;104.449202800148;158.204918032787;7.40423524590164;107.860223664537;47.2349264477032;33.1796635233346;85.7374993329916;243.909836065574;45.516393442623;674.5;162.336065573771;154.286885245902;627.909836065574;2388.5737704918;4361.48360655738;1368.03278688525;4303.27868852459;236.065573770492;2905.73770491803;5343.44262295082
64;44.4344917355372;71.6148826446281;30.3868628099173;58.2507132231405;58.9512008264463;101.326445477426;151.96694214876;8.43837024793388;95.6121853069024;46.403356258461;33.5203621024332;99.1186623416487;258.98347107438;42.7603305785124;722.719008264463;156.512396694215;143.760330578512;626.123966942149;2129.7520661157;4767.37190082645;1298.34710743802;4470.2479338843;218.181818181818;2461.98347107438;5539.6694214876
65;42.1570990654206;68.5346887850467;27.1186560747664;56.116229906542;59.0353495327103;99.2136482501706;169.056074766355;8.03565981308411;95.1622094489268;45.785924392619;29.4042072428549;100.119980377413;268.953271028037;50.588785046729;768.140186915888;180.355140186916;143.728971962617;672.738317757009;2110.55140186916;4598.17757009346;1353.27102803738;4169.15887850467;200.934579439252;2348.59813084112;5482.24299065421
66;43.3512474226804;67.6994463917526;28.2917288659794;54.7091907216495;58.240987628866;95.8349001490745;168.958762886598;7.98730103092784;103.263629502819;56.3728072110322;32.8114283807162;105.794332375397;269.072164948454;51.8865979381443;753.443298969072;182.237113402062;134.061855670103;685.876288659794;2217.50515463918;4736.12371134021;1334.0206185567;4301.03092783505;207.216494845361;2479.38144329897;5802.0618556701
67;44.0261371134021;68.4678628865979;28.1570402061856;56.2614340206186;56.9246432989691;120.959624447478;177.041237113402;7.45569587628866;104.106020071993;53.8174483269197;31.8495054787895;87.4087487400168;283.587628865979;54.1855670103093;792.505154639175;178.670103092784;122.711340206186;700.309278350515;2391.52577319588;4963.73195876289;1383.50515463918;4419.58762886598;162.886597938144;2622.68041237113;5455.67010309278
68;40.1314988888889;67.2006611111111;27.6780155555555;54.2846655555556;58.1044055555556;142.412587860084;177.366666666667;7.44840888888889;84.8123138130316;46.8623115233583;33.2300039571021;93.7660263167674;331.833333333333;54.2222222222222;795.977777777778;194.344444444444;139.088888888889;665.766666666667;2127.52222222222;5036.13333333333;1281.11111111111;4367.77777777778;186.666666666667;2276.66666666667;6013.33333333333
69;40.77178375;65.397385;25.8842275;52.95994125;56.69865;138.513181639009;182.0625;7.87995375;137.35130482774;71.7732234160817;32.8258360621786;126.157349582638;309.3375;57.9625;777.7875;198.1875;140.7625;660.05;2506.45;5210.375;1262.5;4330;196.25;2615;5476.25
70;38.2090375;66.377065;27.2341825;52.907965;54.6532025;113.157783108996;200.5375;6.8163425;104.795778492931;60.0445619553925;36.6107627916108;114.627815915527;389.1875;57.275;927.4625;217.675;112.05;772.375;2017.225;5315.4125;1462.5;4382.5;141.25;2072.5;5450
71;39.7524348314607;66.3944123595505;26.7876786516854;53.300197752809;56.7845056179775;108.105660995398;200.887640449438;8.71200898876405;104.403729641674;46.327951931837;27.734717789542;96.7862412548845;360.337078651685;58.1460674157303;895.494382022472;214.179775280899;124.505617977528;706.168539325843;2368.06741573034;5431.16853932584;1315.73033707865;4461.79775280899;158.426966292135;2416.85393258427;5984.26966292135
72;37.89995;66.6173922222222;26.3000166666667;52.7001588888889;54.4512277777778;122.308070557513;198.144444444444;7.50397;115.544850975198;54.5617331087984;33.8154141816152;97.2545201266248;373.744444444444;60.5444444444444;910.422222222222;217.611111111111;111.377777777778;826.122222222222;2442.01111111111;5736.96666666667;1523.33333333333;4536.66666666667;147.777777777778;2392.22222222222;6075.55555555556
73;38.8689847058824;67.25142;28.2737564705882;52.5728364705882;55.1478505882353;148.950223899593;197.623529411765;7.22530588235294;108.501520085027;69.2283706303959;33.0772950076032;124.886976197585;386.058823529412;51.4117647058824;894.988235294118;216.082352941176;79.8823529411765;647.317647058824;2462.50588235294;5846.43529411765;1222.35294117647;4522.35294117647;103.529411764706;2367.05882352941;5648.23529411765
74;36.5625849056604;66.4670113207547;25.1563150943396;52.3806018867924;55.6519830188679;130.190515613412;212.311320754717;7.08454528301887;105.613765649855;63.8462148538905;31.7134772959952;119.090873664638;421.528301886792;55.1320754716981;977.150943396227;231.141509433962;98.6037735849057;730.981132075472;2345.83018867924;6428.65094339623;1336.79245283019;4858.49056603774;129.245283018868;2250;6406.60377358491
75;37.4490831775701;64.8235887850468;23.7517878504673;51.8329971962617;54.8830476635514;104.075126034331;226.140186915888;5.89553271028038;90.2239043635835;59.2065333110261;33.3003822356179;134.584444441041;421;66.0747663551402;1019.06542056075;254.03738317757;144.859813084112;821.03738317757;2694.18691588785;6414.05607476636;1475.70093457944;4752.33644859813;163.551401869159;2525.23364485981;6142.99065420561
76;34.8686428571429;59.6596178571429;23.6451258928571;50.1625633928571;52.8749133928571;117.235417066849;243.75;6.46775803571429;91.6699497542327;56.0500747587226;34.9371691715123;123.40268686632;474.125;74.5;1079.39285714286;256.678571428571;132.580357142857;676.5;2403.33035714286;6511.875;1174.10714285714;4682.14285714286;150.892857142857;2137.5;5887.5
77;35.9507957983193;64.9755613445378;23.4604882352941;50.9556134453781;53.8410638655462;164.341367047577;237.319327731092;6.87361428571429;104.414733290694;62.1807369536765;32.1877645674258;127.635069355389;449.554621848739;62.1008403361345;1044.70588235294;253;104.714285714286;754.798319327731;2674.26050420168;6879.79831932773;1271.42857142857;4781.51260504202;110.924369747899;2348.73949579832;6255.46218487395
78;33.6169125;63.58923;22.9799508333333;49.160005;53.7658308333333;111.467225009098;241.283333333333;6.54656333333334;108.781417275826;50.7937316646997;29.4971930484452;151.640522293788;515.725;71.125;1099.38333333333;278.233333333333;103.15;862.341666666667;2435.05833333333;6826.375;1462.5;4637.5;118.333333333333;2047.5;6478.33333333333
79;34.3345215053763;59.8121333333333;22.7300096774193;49.1482053763441;51.4253010752688;156.574048538222;271.193548387097;5.94149462365592;122.979953918494;63.1420108386205;36.5393505449074;112.374893736073;512.978494623656;85.0967741935484;1125.63440860215;276.462365591398;99.0967741935484;817.827956989247;2948.44086021505;7168.2688172043;1287.09677419355;4752.68817204301;119.354838709677;2455.91397849462;6082.79569892473
80;32.1211568627451;58.2599039215686;21.7581656862745;47.1986039215686;51.09295;117.021813818963;280.676470588235;6.13319509803922;118.608043951778;61.7325512598538;28.4525321376007;126.686263929369;563.127450980392;87.7745098039216;1192.70588235294;320.78431372549;83.3137254901961;853.078431372549;2902.96078431373;7230.64705882353;1391.17647058824;4611.76470588235;88.2352941176471;2298.03921568627;6579.41176470588
81;31.0841076923077;60.7134483516483;21.0094164835165;46.7616241758242;51.1667714285714;121.09261599993;274.813186813187;5.72942417582417;114.46220819045;64.6870745632995;32.6248430206332;139.862438272717;586.813186813187;85.1428571428571;1214.0989010989;315.857142857143;118.409638554217;849.525641025641;2508.04819277108;7183.6043956044;1385.71428571429;4416.48351648352;137.362637362637;1884.61538461538;6458.24175824176
82;30.6456977272727;58.3319034090909;21.377425;46.6637829545455;50.1443181818182;135.411917771746;294.181818181818;5.45930795454545;91.484776739802;60.3367760922051;37.3222815972482;111.908667947764;621.238636363636;90.0795454545455;1211;327.75;128.974683544304;907.441558441558;2567.91139240506;7538.13636363636;1405.68181818182;4634.09090909091;134.090909090909;2011.36363636364;6778.40909090909
83;31.3069686046512;57.3896930232558;19.8670337209302;45.8596720930233;48.3160465116279;262.057657277228;313.255813953488;5.23324651162791;137.386140181851;74.7570124260688;36.3349784825266;139.212116912111;639.03488372093;98.8255813953488;1214.06976744186;334.720930232558;101.157894736842;898.986301369863;2829.64473684211;7786.88372093023;1339.53488372093;4609.3023255814;108.139534883721;2186.04651162791;6265.11627906977
84;29.9886166666667;57.9795192307692;19.7098769230769;46.4199320512821;50.2431051282051;99.6446589768257;306.820512820513;5.73791794871795;126.95705028897;73.9501923866715;32.431848290138;146.293310461652;630.064102564103;91.525641025641;1248.91025641026;329.628205128205;122.2;964.753846153846;2749.85714285714;8693.8717948718;1369.23076923077;5038.46153846154;108.974358974359;1932.05128205128;7024.35897435897
85;27.8158287671233;58.2798260273973;19.7831904109589;45.510894520548;49.408002739726;145.67410987624;307.123287671233;6.21148767123288;98.3151475224214;54.9079696235568;33.5770351339674;145.449470365024;724.753424657534;89.2054794520548;1294.98630136986;349.986301369863;143.31884057971;913.222222222222;2432.08695652174;7854.2602739726;1472.60273972603;4464.38356164384;126.027397260274;1756.16438356164;6975.34246575342
86;29.1665585714286;56.7441857142857;21.6619242857143;46.0490514285714;49.3184642857143;154.650759751316;336.128571428571;5.13299;127.245394431631;71.4674701702512;36.8196141754853;140.387148440201;694.628571428571;101.585714285714;1361.77142857143;368.314285714286;92.2461538461539;925.148148148148;2996.83076923077;9305.54285714286;1367.14285714286;5060;101.428571428571;2145.71428571429;6651.42857142857
87;28.7495044117647;54.5589882352941;20.7898308823529;46.1271852941177;48.1448720588235;159.070419484838;334.073529411765;4.6746205882353;100.335774117989;54.2919365770925;31.0930496279054;260.046568028858;718.014705882353;107.588235294118;1404.08823529412;369.735294117647;116.078125;936.677419354839;2754.84375;9078.30882352941;1335.29411764706;4982.35294117647;116.176470588235;1935.29411764706;6619.11764705882
88;28.8844188405797;55.2837927536232;19.4945913043478;45.2769405797102;49.0708376811594;145.745109034657;336.666666666667;4.97062898550725;105.341776473446;72.3932992766444;35.782914834005;136.627810084911;761.652173913044;104.434782608696;1361.60869565217;378.826086956522;77.9402985074627;948;3055.37313432836;9393.84057971014;1331.88405797101;5081.15942028986;73.9130434782609;2052.17391304348;7202.89855072464
89;28.3995774193548;53.9962403225807;19.6453048387097;45.9430887096774;49.2443596774194;138.60958584785;341.903225806452;5.48483548387097;98.494828696072;71.4561938822236;38.865211988389;149.538518762558;785;98.8709677419355;1364.40322580645;347.225806451613;156.491228070175;787.631578947368;2861.49122807018;10295.3548387097;1120.96774193548;5325.8064516129;167.741935483871;1951.61290322581;6635.48387096774
90;27.3614101694915;54.6410406779661;17.960593220339;43.0681186440678;48.5575016949152;152.112857821164;348.457627118644;5.09305762711864;105.445603443037;71.2831913359581;40.194264452553;163.78869295559;850.220338983051;116.745762711864;1468.59322033898;425.813559322034;79.9655172413793;1050.2;2808.36206896552;8628.38983050848;1450.84745762712;4737.28813559322;71.1864406779661;1976.27118644068;7400
91;28.7376818965517;56.1608482758621;21.3740439655172;43.0096793103449;47.7595896551724;135.533840463271;362.818965517241;5.79241379310345;107.583731290681;56.0285389024269;32.8942219562759;168.306393488382;841.103448275862;107.155172413793;1391.02586206897;426.887931034483;114.770642201835;908.641304347826;2926.81651376147;9006.75862068966;1329.31034482759;4673.27586206897;106.896551724138;1943.96551724138;6712.93103448276
92;27.5078470588235;54.4650445378151;19.0834941176471;43.623056302521;47.3764630252101;127.206855587678;377.352941176471;4.65384705882353;103.665724373143;75.5908617806469;35.3105099875866;146.695222074564;863.55462184874;115.966386554622;1492.51260504202;441.966386554622;120.229357798165;961.619469026549;2994.69724770642;9623.91596638655;1315.12605042017;4877.31092436975;110.924369747899;1919.32773109244;7193.27731092437
93;26.5718425373134;55.6531529850746;20.2596037313433;43.0602358208955;47.3518746268657;155.877871439704;379.007462686567;4.62849328358209;96.1079543688017;70.9664537120268;34.7703584814936;146.621859529646;926.014925373134;112.253731343284;1520.76865671642;437.417910447761;103.065573770492;1023.06766917293;2770.97540983607;9994.29104477612;1455.22388059701;5081.34328358209;100;1737.31343283582;7232.83582089552
94;25.9286733766234;53.9091428571428;19.1353214285714;42.4289051948052;47.1290233766234;146.807216342517;392.318181818182;4.66246103896104;117.097839441449;72.6272948466069;32.9389485987613;145.688262627541;944.577922077922;121.551948051948;1566.14935064935;456.331168831169;105.150684931507;930.398692810457;2865.51369863014;10159.4480519481;1281.81818181818;5006.49350649351;79.8701298701299;1766.23376623377;7198.05194805195
95;24.9174345323741;48.9509964028777;17.5058956834532;41.65704676259;45.6538115107914;152.408074529498;424.913669064748;4.16651654676259;111.171945160265;84.5541712806923;34.5222485400375;154.931273994145;956.043165467626;142.913669064748;1646.35251798561;493.697841726619;117.674418604651;843.235294117647;3050.75968992248;10101.928057554;1192.80575539568;4843.1654676259;105.035971223022;1876.25899280576;7361.87050359712
96;26.1021831081081;53.3879506756757;19.2119445945946;42.9722851351351;45.3203831081081;182.763684331492;424.898648648649;4.79186824324325;99.4908747694068;62.0909315338248;36.4193081255849;154.501226649176;958.655405405406;122.378378378378;1668.45945945946;460.72972972973;88.1328671328671;961.763888888889;3189.55244755245;11090.2364864865;1322.97297297297;5281.08108108108;66.8918918918919;1877.02702702703;7283.78378378378
97;23.9616129496403;52.1254366906475;17.8561877697842;41.2510482014389;45.8870625899281;152.321578110415;432.338129496403;4.0269309352518;118.013017411922;60.1578120238066;32.7129078849464;180.179509505414;1049.55395683453;140.093525179856;1721.88489208633;496.021582733813;80.2575757575758;951.058823529412;2902.02272727273;10573.7122302158;1327.3381294964;4915.8273381295;65.4676258992806;1694.24460431655;7294.24460431655
98;23.3378055944056;50.1349846153846;17.9319384615385;41.1307881118881;45.2343916083916;142.381365140265;451.895104895105;3.95947412587413;130.439756905853;64.7335445218195;37.1970891435881;167.069268724054;1109.46153846154;142.335664335664;1734.38461538462;505.44055944056;102.076335877863;963.468531468532;2950.41221374046;10532.0629370629;1291.60839160839;4859.44055944056;97.2027972027972;1655.94405594406;7215.38461538462
99;23.5729472222222;46.8416958333333;16.3799354166667;41.0413298611111;44.279025;170.894043839691;461.708333333333;4.37527569444444;104.902239117743;74.1504609899931;35.8105484062047;148.589433036521;1076.70833333333;151.902777777778;1752.22222222222;519.208333333333;109.335820895522;901.13986013986;3291.27611940299;11768.9930555556;1177.77777777778;5161.11111111111;87.5;1793.05555555556;7317.36111111111
100;23.9164992857143;49.5227764285714;17.6333357142857;40.6081385714286;44.9962642857143;153.99552089394;449.864285714286;4.15644;104.453619786894;76.6338050070987;34.2055130479544;178.495879316077;1123.50714285714;147.685714285714;1823.25714285714;526.014285714286;0;0;0;11586.1714285714;1251.42857142857;5002.14285714286;80.7142857142857;1642.14285714286;7728.57142857143
;;;;;;;;;;;0;;;;;;;;;;;;;;


==> data/totalResolution.csv <==
n;crossing resolution fa;crossing resolution rm;crossing resolution tr;crossing resolution rm5;crossing resolution rm-1;Angular resolution fa;Angular resolution rm;Angular resolution tr;Angular resolution rm5;Angular resolution rm-1;Aspect ratio fa;Aspect ratio rm;Aspect ratio tr;Aspect ratio rm5;Aspect ratio rm-1;Crossing number fa;Crossing number rm;Crossing number tr;Crossing number rm5;Crossing number rm-1;Total Resolution fa;Total Resolution rm;Total Resolution tr;Total Resolution rm5;Total Resolution rm-1;Time fa;Time rm;Time tr;Time rm5;Time rm-1;Iterations rm;Iterations rm-1;Iterations fa
11;68.7208285714286;69.5698428571429;61.2435428571429;68.5167285714286;61.9400428571429;23.2713714285714;39.7224714285714;19.4662;180;27.8554571428571;1.94215172500228;5.19122113304736;1.94281594595673;4.36178042170558;1.90174611778091;4.85714285714286;5.28571428571429;4.71428571428571;4.71428571428571;5;21.0171142857143;39.7224714285714;18.8973428571429;37.5805428571429;27.8554571428571;14.8571428571429;301.285714285714;15.5714285714286;198.857142857143;144.857142857143;900;842.857142857143;100
12;72.402625;71.3856;68.32625;74.668725;70.6447;27.94425;38.68875;28.604075;180;33.40715;1.90330514939792;6.30273025127621;1.89723853444243;3.65859415067725;1.85301213276415;5;4.25;5;3.5;5;27.1958;38.68875;26.466825;40.46395;33.40715;160.5;267.25;15.5;423.25;116;800;750;900
13;80.099;69.41792;70.1107;67.98196;73.85438;29.41354;46.80516;25.75354;180;37.2789;1.84260635940658;8.59849528062496;1.70574324137062;4.3271426990017;1.72912390606878;3.2;4;4;4.2;3.4;28.61038;46.80516;24.3895;42.8793;37.2789;264;349.8;34.2;221.4;154.8;1180;1140;1620
14;67.6747333333333;64.1368666666667;74.1861666666667;64.3383666666667;67.398;31.2251666666667;44.5064333333333;24.4394666666667;180;34.5961333333333;2.00868742755439;23.05793371184;1.89872759327564;4.86630755434299;1.84382643339091;5.33333333333333;6.66666666666667;4.66666666666667;5;6.33333333333333;30.8526;44.3340333333333;24.4350333333333;40.4614;34.5961333333333;59.6666666666667;591.666666666667;25.6666666666667;344.666666666667;134;1566.66666666667;666.666666666667;366.666666666667
15;63.17912;66.91652;61.11996;62.98883;63.60701;21.7479;37.42507;16.74055;180;30.4407;2.0604136614855;9.61799802155139;2.05392884259245;4.18259210325476;1.8537261151291;5.2;6.5;5.8;6.3;5;21.21811;37.39817;16.73137;33.48971;30.4407;203;477.7;80.8;173.7;116;1310;800;1290
16;67.7807363636364;66.1180545454545;56.8849545454546;61.4851454545455;66.3346090909091;24.5138;43.4073909090909;18.2073181818182;180;32.0022;2.07434940846824;15.6304291216874;2.11804726375955;4.23931515255358;1.98161426824343;4.63636363636364;7;6.09090909090909;6.63636363636364;5;24.2153272727273;43.4073909090909;17.2352272727273;43.1132454545454;32.0022;259.181818181818;491.909090909091;37.2727272727273;351.454545454545;118.636363636364;1527.27272727273;745.454545454546;1545.45454545455
17;66.2321222222222;63.4004444444444;67.1102;62.0955;66.6695666666667;21.8453777777778;41.0871;20.3497222222222;180;32.6379888888889;1.93427211891271;20.0493489451968;1.94720982734262;4.34181146398533;1.82226290876284;5.88888888888889;8.33333333333333;6.66666666666667;7.88888888888889;6.22222222222222;20.4795888888889;41.0803777777778;19.5947333333333;39.4254555555556;32.6379888888889;181.444444444444;476.444444444445;43.4444444444444;323.666666666667;149;1388.88888888889;1022.22222222222;933.333333333333
18;65.6683153846154;65.3727384615385;61.4379461538462;67.3750769230769;69.9109692307692;25.7419;41.4145846153846;20.4308461538462;180;33.9156230769231;1.99940275654636;15.9152143381889;1.96296349355697;4.43914317978871;1.85738881100833;4.69230769230769;6;4.69230769230769;6.53846153846154;4.38461538461539;24.5221615384615;41.4145846153846;20.3482846153846;36.7877923076923;33.9156230769231;81.3076923076923;458.153846153846;115.692307692308;228.615384615385;164.538461538462;1238.46153846154;1007.69230769231;353.846153846154
19;65.9524235294118;61.2940705882353;55.9656882352941;57.7389647058824;60.9000117647059;24.5915470588235;42.3397117647059;19.7861882352941;180;28.7675647058824;2.07441771597559;19.0584310754086;2.06923366289727;4.22786543625171;1.948971962996;7.17647058823529;9.17647058823529;7.70588235294118;8.94117647058824;7.23529411764706;23.9618529411765;42.2928764705882;19.0250176470588;35.4881;28.7395823529412;171;544.352941176471;33.3529411764706;210.705882352941;157.352941176471;1541.17647058824;841.176470588235;617.647058823529
20;63.0816833333333;63.1658083333333;66.8255833333333;61.30925;65.6019;27.1810916666667;46.536;23.2892583333333;180;34.6748416666667;2.13768680584932;26.8199435059048;2.0580423005411;4.55417270953396;1.82099581037984;5.33333333333333;6.41666666666667;4.83333333333333;6.5;5.83333333333333;26.6972666666667;46.5014416666667;21.688775;43.2367833333333;34.6748416666667;45.75;421.75;80.5;120.75;238;1266.66666666667;1458.33333333333;183.333333333333
21;68.6715608695652;63.6271304347826;61.7550739130435;59.4395347826087;64.780052173913;23.8682826086957;41.5697956521739;20.1557130434783;180;35.6725608695652;2.05543657550166;13.0642868080261;2.08046239866955;4.53628241201899;2.01291251716106;7.30434782608696;9.47826086956522;8.26086956521739;9.65217391304348;7.47826086956522;23.1833913043478;41.5517695652174;19.0403652173913;35.3221260869565;35.6725608695652;75.2608695652174;627.478260869565;167.95652173913;200.130434782609;264.130434782609;1347.82608695652;1200;278.260869565217
22;62.6023823529412;60.8372235294118;57.9842529411765;54.6142941176471;57.8795823529412;22.5841117647059;42.5551823529412;17.7548117647059;180;32.8043588235294;2.06024599650837;27.8579928977398;2.18066852865418;4.39998224090834;1.92939837249266;7.17647058823529;8.76470588235294;6.88235294117647;8.05882352941176;8.35294117647059;21.7452705882353;42.5551823529412;16.8903588235294;34.7207470588235;32.8043588235294;53.8823529411765;525.647058823529;93.5882352941177;201.529411764706;252.294117647059;1100;1047.05882352941;194.117647058824
23;65.58495;60.3398642857143;54.2739428571429;49.7312642857143;60.9158642857143;22.9055714285714;41.8088714285714;16.7124714285714;180;29.9606357142857;2.24957657342027;19.5899330321051;2.21932725304891;4.44363279836614;2.02553454537751;7.07142857142857;8.42857142857143;7.71428571428571;10.0714285714286;7.07142857142857;21.8244214285714;41.7835142857143;15.8334357142857;35.3538214285714;29.9155142857143;278.571428571429;746.857142857143;27.2857142857143;252;235.285714285714;1757.14285714286;914.285714285714;864.285714285714
24;61.0614666666667;59.6597666666667;51.3464555555556;52.8820444444444;62.9993;22.2644333333333;37.9878;14.9155888888889;180;33.4368555555556;2.11850377064029;13.878408281422;2.02770923514612;4.26470272689281;2.0861173434816;8.11111111111111;10;8.88888888888889;8.88888888888889;7.66666666666667;21.8610444444444;37.9878;13.9832222222222;35.6359555555556;33.4368555555556;131.444444444444;633.888888888889;331.666666666667;237.888888888889;244.777777777778;1255.55555555556;844.444444444444;400
25;61.0473090909091;53.5507454545455;49.3850818181818;51.4273181818182;52.1669363636364;21.5890818181818;39.8202181818182;15.1661636363636;180;28.3007636363636;2.01921449848016;38.1265376512268;2.32619385913136;4.73974607596496;2.03901127272891;10;12.4545454545455;10.8181818181818;10.2727272727273;9.27272727272727;20.8108090909091;39.8202181818182;14.7722636363636;32.9928454545455;28.3007636363636;97.7272727272727;711.818181818182;51.2727272727273;211.363636363636;340.454545454545;1672.72727272727;1327.27272727273;290.909090909091
26;63.2502111111111;60.41805;54.4217611111111;56.8495555555556;59.5865555555556;24.6054388888889;42.5334166666667;17.3627166666667;180;31.2809611111111;2.16000793475751;16.7436253187076;2.0411486753208;4.73898922266527;2.11837330701732;8.44444444444444;10.0555555555556;9.66666666666667;9.22222222222222;8.11111111111111;23.3902444444444;42.1922277777778;16.5651722222222;34.3705666666667;31.2809611111111;121.777777777778;585.166666666667;58.1666666666667;191.444444444444;181.277777777778;1355.55555555556;738.888888888889;372.222222222222
27;73.0171176470588;65.0085117647059;60.3459235294118;61.3343352941177;65.7604941176471;27.7179705882353;46.7674705882353;21.7277294117647;180;38.9671764705882;1.9698975210297;20.5698592599773;1.90523328150093;4.62098440800154;2.00696257014818;5.70588235294118;8.47058823529412;6.94117647058824;7.70588235294118;5.82352941176471;26.2270058823529;46.7134470588235;20.7861588235294;39.9561529411765;38.9671764705882;157.588235294118;510.117647058824;118.823529411765;186.941176470588;228.352941176471;1158.82352941176;888.235294117647;447.058823529412
28;64.9445533333333;62.4122933333333;61.0918866666667;54.5538933333333;64.8567133333333;22.1941933333333;46.05446;19.5398466666667;180;33.8602333333333;2.07065655924097;19.3970124930114;1.95264245771053;4.42349917191746;2.03737757772339;8;8.2;8.26666666666667;10.9333333333333;8;21.4948333333333;46.03244;19.3743533333333;36.7556733333333;33.8602333333333;160.266666666667;584.6;240.8;205.333333333333;181.333333333333;1233.33333333333;693.333333333333;420
29;60.7633952380952;56.8219666666667;50.3412571428571;53.5246333333333;60.4148095238095;24.9908;43.1531285714286;18.768619047619;180;34.3730666666667;2.01648612126639;24.3555968416702;2.13876447795475;4.72982875316725;2.13104998545727;8.0952380952381;13.047619047619;9.23809523809524;9.38095238095238;8;23.2210619047619;43.0624666666667;16.5635523809524;33.9451619047619;33.5559333333333;144.285714285714;615.190476190476;120;252.809523809524;311.761904761905;1252.38095238095;1128.57142857143;357.142857142857
30;59.3378631578947;59.4561157894737;55.3145894736842;49.8884947368421;59.9137368421053;22.1436157894737;45.4257684210526;18.2018157894737;180;35.2070736842105;1.97377765616886;20.6967649081413;1.93599698785942;4.75746795261071;2.10095391357027;9.63157894736842;9.89473684210526;10.6842105263158;11.5789473684211;8.47368421052632;20.626247368421;45.2254368421053;15.9625;32.1426578947369;35.2070736842105;142.578947368421;657;229.78947368421;170.789473684211;335.052631578947;1236.84210526316;1078.94736842105;363.157894736842
31;64.4167142857143;56.3133904761905;51.8881380952381;50.9125047619048;58.7938142857143;25.5732619047619;41.4303714285714;18.2961571428571;180;33.2002;2.11179419990594;23.9106237344191;2.0789030410673;4.56304297072066;2.00485474503677;9.61904761904762;15.5238095238095;11.1904761904762;12.4761904761905;10.6666666666667;24.6706666666667;41.3963380952381;17.1472333333333;36.8194380952381;33.1149761904762;160.666666666667;599.714285714286;78.1904761904762;210.761904761905;290.47619047619;1233.33333333333;952.380952380952;371.428571428571
32;68.6028404761905;64.5363857142857;55.0978976190476;60.3351428571428;63.1206023809524;30.2695380952381;50.2632071428571;23.2429;180;38.2737071428571;1.95836613784915;24.7905856921134;2.19647351590656;4.38483412055696;1.93461396464922;7.0952380952381;9.42857142857143;7.73809523809524;8.45238095238095;7.5;29.3970285714286;50.1802119047619;22.3496095238095;38.9235523809524;38.1943047619047;156.761904761905;529.904761904762;19.6428571428571;185.452380952381;297.714285714286;1102.38095238095;1111.90476190476;378.571428571429
33;64.1277905660377;59.7365396226415;53.7782849056604;54.4709283018868;59.6884603773585;26.7553471698113;45.7338528301887;20.5598396226415;180;37.0322867924528;2.1172812808476;21.6238481924423;2.16546189800793;4.77975162336014;2.16391818180666;8.75471698113208;12.6981132075472;10.6037735849057;11.6037735849057;8.73584905660377;25.9047509433962;45.7144471698113;19.7039547169811;37.6686132075472;37.0287830188679;249.603773584906;650.622641509434;153.943396226415;240.11320754717;339.830188679245;1245.28301886792;1032.07547169811;539.622641509434
34;66.3962677419355;63.3183322580645;55.3319548387097;55.3241806451613;60.4021838709678;27.9776129032258;48.3849887096774;21.2351774193548;180;37.9653483870968;2.03876185370225;24.0786197517014;2.25358805852963;4.75887473783795;2.14367343459906;7.40322580645161;8.59677419354839;8.2258064516129;9.20967741935484;7.7258064516129;26.7821741935484;48.3270048387097;20.2236741935484;37.2295838709677;37.8453903225806;169;630.5;67.1612903225806;223.145161290323;353.709677419355;1219.35483870968;987.096774193548;367.741935483871
35;61.1650376344086;57.7820580645162;51.1850763440861;51.5234247311828;57.8613311827957;25.7711688172043;46.0691698924731;19.3877440860215;180;36.0407322580645;2.10506619503738;36.7115068134484;2.20197787256299;4.63793741481163;2.18788979761883;9.6989247311828;12.6989247311828;11.4623655913979;12.7096774193548;9.53763440860215;25.0378666666667;46.0002473118279;18.3263924731183;34.6704150537634;35.9407913978495;243.698924731183;687.655913978495;137.021505376344;232.741935483871;367.978494623656;1229.03225806452;960.215053763441;509.677419354839
36;60.8792120689655;59.3240942528736;49.7102614942529;51.7073942528736;57.2746281609195;24.3445137931034;45.3909270114942;17.9911057471264;183.103448275862;34.9097856321839;2.10123378454392;31.0905723893954;2.19631623408452;4.85818960808758;2.10845162008552;10.1551724137931;13.6264367816092;11.5229885057471;12.1954022988506;10.1379310344828;23.4473367816092;45.3502597701149;16.8593534482759;35.0506097701149;34.8672902298851;296.850574712644;674.074712643678;130.626436781609;220.126436781609;354.729885057471;1206.89655172414;988.505747126437;598.275862068966
37;58.689648241206;56.0999753768844;50.0737286432161;47.5550457286432;54.2338517587939;24.0218221105528;43.2409889447236;17.4514889447236;180;33.1631497487437;2.13472019881643;27.1416586839366;2.17989675768059;4.99616588464638;2.2068057104133;11.7788944723618;15.4673366834171;13.7939698492462;14.5376884422111;11.6582914572864;22.9158180904523;43.2054738693468;16.093275879397;33.881816080402;33.0410442211055;300.979899497487;700.683417085427;168.969849246231;235.316582914573;394.788944723618;1221.10552763819;1001.50753768844;585.929648241206
38;59.1088476851852;54.5994666666667;47.0306402777778;47.8483018518519;53.9360708333333;23.2897620370371;43.2789402777778;17.5696972222222;180;33.9665782407407;2.10341575162153;28.6268328560038;2.22732817059064;4.71719720060065;2.24182519443209;12.4398148148148;16.5648148148148;14.6018518518519;15.1666666666667;12.2824074074074;22.0697861111111;43.2180842592593;16.085975;32.5114157407408;33.9180907407408;225.00462962963;760.328703703704;96.6666666666667;220.615740740741;408.902777777778;1288.88888888889;1006.01851851852;414.351851851852
39;56.8787629343629;51.1477988416988;44.8700845559846;44.2027868725869;51.4239405405406;21.9549583011583;40.3396571428571;16.4040335907336;180;31.9803853281853;2.17062921352883;26.0173548016795;2.23400720507766;4.72208186371986;2.24714687425358;14.5714285714286;19.9266409266409;17.3320463320463;18.4671814671815;14.6061776061776;20.9098976833977;40.2668714285714;14.6692351351351;30.1782845559846;31.7776335907336;295.803088803089;752.621621621622;146.030888030888;221.992277992278;437.223938223938;1183.39768339768;1020.46332046332;512.741312741313
40;55.9580273127753;51.748373568282;44.7853581497797;43.581104845815;50.2538057268723;21.7858665198238;41.2499066079296;15.765591629956;180;32.6741977973568;2.15124168723699;29.7589484256399;2.24548991602237;4.90150991456278;2.29008702439276;14.4096916299559;19.1453744493392;18.0440528634361;18.2422907488987;14.7709251101322;20.8800779735683;41.1793110132159;14.0812198237886;30.5858806167401;32.536840969163;270.537444933921;803.95154185022;194.837004405286;243.246696035242;438.766519823789;1262.99559471366;979.735682819383;470.044052863436
41;54.6921042328042;50.7166825396825;43.1514871428571;42.6704026455026;50.6878492063492;21.672762962963;40.4171756613757;14.9022271428571;180;32.0657624338624;2.19043699872399;31.387065759723;2.2754422745647;4.80183189501597;2.33719474148046;15.3915343915344;22.4603174603175;18.8285714285714;18.6613756613757;15.4444444444444;20.5535111111111;40.3715031746032;13.8737158730159;29.1248470899471;32.0241391534392;267.936507936508;837.608465608466;146.968253968254;230.756613756614;499.179894179894;1300;1021.16402116402;422.222222222222
42;55.0382952631579;49.3209205263158;43.6878716666667;41.7268847368421;49.3109242105263;20.4630210526316;38.361042631579;13.38615;180;31.3111605263158;2.2050190657833;30.8210045178328;2.46343860135676;4.86184034260887;2.38820076679452;17.0473684210526;23.5736842105263;21.6333333333333;21.4578947368421;17.4578947368421;19.6156615789474;38.2314384210526;12.97901;28.5918315789474;31.2381894736842;411.689473684211;801.468421052632;149.652631578947;247.978947368421;521.905263157895;1206.31578947368;1017.36842105263;644.736842105263
43;53.9414587378641;48.7472776699029;47.4915809523809;41.6180830097088;49.0716645631068;20.9055354368932;38.0942844660194;15.3646444444444;180;30.8372946601942;2.24918453579501;29.7962066957932;2.40200861402329;4.83057249204666;2.49240098793015;18.1796116504854;27.495145631068;20.952380952381;22.7621359223301;18.3155339805825;20.1148305825243;37.8720495145631;13.7605058252427;27.2794932038835;30.8037854368932;333.54854368932;792.936893203884;163.728155339806;235.868932038835;503.271844660194;1186.8932038835;934.466019417476;492.718446601942
44;54.1458355029586;48.1936739644971;46.6837;41.2015585798816;49.4408698224852;21.0511071005917;38.0095650887574;15.6219205128205;180;31.584949112426;2.21079493325438;31.4192088828237;2.23265719787347;4.97175018515713;2.51803224961603;18.1360946745562;27.8461538461538;18.0512820512821;22.3609467455621;18.2130177514793;19.9770112426035;37.9377065088757;13.5467426035503;27.6147532544379;31.5283443786982;283.05325443787;847.278106508876;213.497041420118;257.89349112426;540.852071005917;1192.89940828402;998.224852071006;398.816568047337
45;52.2418770833333;46.1523145833333;39.443348;39.0058020833333;46.8749229166667;19.61451875;36.16778125;15.02502;180;30.8433347222222;2.29228592807163;26.2941682227674;2.2570294362954;4.83141985248496;2.51463804191522;20.3194444444444;30.0069444444444;23.48;24.7152777777778;20.7083333333333;18.9228326388889;36.0758527777778;12.7074381944444;26.8018666666667;30.8159131944445;316.965277777778;760.576388888889;225.694444444444;260.756944444444;556.909722222222;1067.36111111111;920.833333333333;434.027777777778
46;50.8973147286822;46.3766255813954;45.880816;37.6361108527132;45.2452736434109;19.4495643410853;36.463780620155;13.833568;180;30.5469906976744;2.2522836493759;30.6754644474632;2.28398663086256;4.95356744010002;2.53832359182886;21.046511627907;31;21.8;25.8527131782946;20.4883720930233;18.3540271317829;36.3768286821705;12.1271069767442;25.3260930232558;30.4960372093023;352.255813953488;868.372093023256;216.062015503876;245.007751937984;599.759689922481;1207.7519379845;1035.65891472868;455.038759689923
47;51.3548412844036;46.0912605504587;42.3524214285714;37.9938706422018;45.4763944954128;19.7525165137615;37.3599605504587;16.5245428571429;180;29.3027926605504;2.25941652601343;28.576611995788;2.24050090264799;4.73961163053569;2.5142997392631;22.8256880733945;31.4862385321101;23.8928571428571;28.1651376146789;23.0825688073394;18.8121256880734;37.2541587155963;12.9537293577982;25.3475733944954;29.2080211009174;293.577981651376;863.467889908257;200.284403669725;256.009174311927;594.192660550459;1181.65137614679;1033.94495412844;368.807339449541
48;52.3878164556962;48.0554696202532;48.7254846153846;38.9435911392405;45.6320253164557;20.183582278481;39.3672632911392;16.3094807692308;180;30.6435708860759;2.24155582840291;32.2752674188251;2.20592531822744;4.82501120154339;2.45305756142666;21.4177215189873;31;22.7692307692308;25.506329113924;22.0506329113924;19.0171037974684;39.2721050632911;13.4103987341772;27.9501873417722;30.4865329113924;322.746835443038;915.177215189874;214.291139240506;286.177215189873;545.303797468355;1344.30379746835;998.73417721519;415.189873417722
49;52.6647976470588;47.2866141176471;42.4773257142857;40.0071270588235;46.6577047058823;21.1476682352941;39.0746835294118;13.9981028571429;180;31.9437788235294;2.217583001133;30.3837294937113;2.29806591920924;4.69527353125294;2.45142684597583;20.0352941176471;30.1058823529412;22.7714285714286;26.0352941176471;20.2823529411765;20.2970364705882;38.9375929411765;12.4125352941177;27.2784882352941;31.8533023529412;604.717647058824;906.788235294118;180.011764705882;279.458823529412;571;1235.29411764706;982.352941176471;818.823529411765
50;51.9907408163265;43.7759387755102;37.59566;35.9956897959184;44.6341448979592;18.9105142857143;35.0709755102041;15.131484;180;30.0780142857143;2.3086875984932;39.2742869250683;2.41774481644693;4.91819949601068;2.61799169804013;22.265306122449;31.4081632653061;26.24;27.0612244897959;23.1224489795918;18.3968163265306;34.686887755102;12.3986530612245;25.3486693877551;29.9955632653061;372.34693877551;955.65306122449;173.510204081633;239.34693877551;638.897959183674;1306.12244897959;1173.4693877551;457.142857142857
51;49.4320971428572;44.6528928571429;38.907452173913;36.7978128571429;44.9248242857143;18.6184757142857;37.2830457142857;13.9047608695652;180;30.0016614285714;2.28847439430752;40.9438582905807;2.39992211229386;4.71905820045753;2.58872316065652;23.2857142857143;32.0285714285714;24.6304347826087;28.6142857142857;22.3571428571429;18.1053357142857;37.2449557142857;12.3746928571429;24.8769342857143;29.8620028571429;360.442857142857;979.314285714286;210.585714285714;261.057142857143;569.3;1258.57142857143;981.428571428572;435.714285714286
52;50.3013552941177;44.3951917647059;38.6209101694915;36.19232;45.0312117647059;18.6787964705882;35.7373058823529;12.9597830508475;180;29.3078776470588;2.26520721394893;32.6902809072257;2.57886135727095;5.02559226102254;2.63748016756775;23.5294117647059;38.2235294117647;30.9830508474576;29.0588235294118;23.8117647058824;17.9312729411765;35.6396094117647;12.3729011764706;24.8132894117647;29.2103458823529;422.270588235294;921.105882352941;185.435294117647;247.105882352941;562.694117647059;1138.82352941176;943.529411764706;474.117647058824
53;49.6528138888889;44.8476574074074;39.8663875;35.9903231481481;44.939775;18.5718416666667;36.1530537037037;13.6645675;180;30.5155768518518;2.30474619172636;36.5887003224283;2.39077761823899;5.05134090322678;2.64854667547212;26.212962962963;39.712962962963;32.5125;33.3518518518519;26.5;17.884362962963;36.0414564814815;12.0333268518519;24.1452527777778;30.3592962962963;422.398148148148;970.981481481481;268.074074074074;254.833333333333;634.148148148148;1225.92592592593;1113.88888888889;465.740740740741
54;48.7729394230769;43.6610673076923;40.3998594202899;35.1188817307692;44.1474826923077;19.3858336538462;35.5783442307692;13.7969289855072;180;30.0956509615385;2.33766292265671;35.8019181600179;2.38223690732158;4.95996681297916;2.65331751014143;26.125;42.7211538461538;30.9420289855072;31.0096153846154;25.6923076923077;18.5875951923077;35.5145971153846;12.0884048076923;23.4908153846154;30.0518826923077;434.442307692308;1021.20192307692;207.471153846154;241.951923076923;615.769230769231;1219.23076923077;1065.38461538462;475
55;47.9143232758621;42.4959448275862;36.7707470588235;32.9788706896552;42.143850862069;18.4169206896552;34.7006732758621;13.8054305882353;180;27.7359034482759;2.37156186898985;41.9042699420985;2.50938368361038;4.80375504587929;2.62968993587726;27.8275862068965;45.4913793103448;32.1764705882353;33.448275862069;28.3275862068966;17.6088836206897;34.6372344827586;11.8761129310345;22.5998577586207;27.6628818965517;465.5;1102.77586206897;136.73275862069;258.318965517241;642.327586206897;1364.65517241379;1038.79310344828;474.137931034483
56;47.9157158730159;40.8582587301587;38.9371904761905;34.1455833333333;42.0147007936508;16.6551579365079;32.8317166666667;10.9121011904762;180;27.8194420634921;2.43029303885952;34.6112635705094;2.46105906606769;4.76331187097867;2.78886703804641;28.7380952380952;46.5555555555556;38.9047619047619;34.6746031746032;29.1031746031746;15.7226634920635;32.6487595238095;10.0780293650794;23.0360531746032;27.7296857142857;479.261904761905;1014.66666666667;294.531746031746;281.730158730159;639.753968253968;1224.60317460317;1019.04761904762;469.047619047619
57;45.9471104761905;40.5762866666667;36.4591924242424;32.3355761904762;42.5012066666667;16.9978438095238;33.5834685714286;11.8643393939394;180;29.25766;2.40370028351605;36.175038716611;2.41959826258476;5.22220981858951;2.71921432751625;29.1904761904762;48.152380952381;36.6060606060606;36.4666666666667;29.0666666666667;16.1873238095238;33.2596419047619;10.29454;22.1080180952381;29.2009742857143;395.485714285714;1029.14285714286;252.380952380952;260.847619047619;690.32380952381;1211.42857142857;1054.28571428571;382.857142857143
58;45.7707518867925;40.8318660377359;39.1335346666667;33.2720575471698;42.3669971698113;17.7835858490566;33.6399952830189;12.6185866666667;180;29.9572358490566;2.34231247464869;38.3449176684028;2.34766521195755;4.87865043157717;2.70065600115298;29.0849056603774;49.6320754716981;36.92;34.8490566037736;28.8584905660377;17.0985273584906;33.4141783018868;10.8732669811321;22.9305924528302;29.9062471698113;417.764150943396;1058.2358490566;342.915094339623;260.867924528302;678.179245283019;1204.71698113208;978.301886792453;396.22641509434
59;46.1837805555556;39.9564953703704;36.7062861538461;30.776687962963;39.4145055555556;17.3357138888889;33.0223972222222;11.4804369230769;180;27.8174777777778;2.37138840014958;37.2810470848315;2.45653486895058;5.02454621246419;2.8180985698246;32.0740740740741;49.9259259259259;40.6307692307692;37.5185185185185;31.75;16.4893768518519;32.8332268518518;9.9502537037037;21.5150398148148;27.6876601851852;511.296296296296;1012.31481481481;279.148148148148;274.527777777778;688.87962962963;1196.2962962963;966.666666666667;461.111111111111
60;46.6338396825397;39.354273015873;36.8681079365079;31.2178571428571;40.0418888888889;16.6792936507937;32.3283706349206;11.704326984127;180;27.1143357142857;2.37243569475623;37.3160411689687;2.49520704008253;5.00964015020061;2.79691184195731;31.4206349206349;51.0873015873016;39.7539682539683;37.3174603174603;31.9365079365079;15.9085984126984;32.1713365079365;10.5835119047619;21.8028507936508;27.0962928571429;534.420634920635;1023.99206349206;319.555555555556;299.142857142857;641.674603174603;1146.03174603175;870.634920634921;479.365079365079
61;43.3793578616352;37.7858937106918;35.669406918239;31.1920823899371;39.0758509433962;16.5738880503145;31.1234798742138;10.2239867924528;180;26.2707044025157;2.45048461753053;36.7235784607197;2.47707870173776;4.91839846284308;3.01052258835713;36.0440251572327;58.9245283018868;48.1698113207547;43.7610062893082;35.8238993710692;15.6748528301887;30.8489176100629;8.96148490566037;21.050693081761;26.1099710691824;527.691823899371;1061.25786163522;337.735849056604;294.364779874214;614.220125786164;1115.72327044025;855.345911949686;457.861635220126
62;43.2541040268456;37.2937483221476;34.3681852348993;29.1988476510067;38.5842932885906;16.0567852348993;30.3529825503356;10.6225899328859;180;26.1818563758389;2.44748271098777;41.768412976275;2.56184532504451;5.05665032238133;2.83791561315936;37.255033557047;61.0939597315436;50.3758389261745;45.4630872483221;36.738255033557;14.9950255033557;30.2016657718121;9.42735503355705;20.0618751677852;26.036855033557;439.154362416107;1022.18791946309;353.308724832215;306.657718120805;650.590604026846;1084.56375838926;898.657718120805;368.456375838926
63;42.4068639344262;37.9031098360656;35.758762295082;29.3697286885246;37.9156352459016;16.0876336065574;30.8764598360656;10.7574852459016;180;26.8910491803279;2.54044976984655;42.9705072395048;2.47788401283553;5.0350379869337;2.89091979841365;36.9344262295082;61.4590163934426;47.4590163934426;44.0409836065574;37.3934426229508;15.0748213114754;30.5221663934426;9.46718278688524;19.4679073770492;26.8029672131148;477.122950819672;1116.53278688525;406.131147540984;265.418032786885;701.672131147541;1218.85245901639;1036.06557377049;382.786885245902
64;45.0888561983471;39.0195975206612;35.5357760330578;30.6822570247934;38.9474190082645;16.3872537190083;31.8970404958678;11.8773504132231;180;26.6098041322314;2.50750464234224;43.2419376468955;2.49339044439531;4.74113473386637;2.7871144040464;35.5950413223141;56.0495867768595;45.5950413223141;42.8099173553719;36.3140495867769;15.4210702479339;31.6355165289256;10.4152008264463;20.6153991735537;26.4777685950413;634.123966942149;979.314049586777;323.925619834711;279.884297520661;689.752066115703;1019.00826446281;984.297520661157;514.04958677686
65;42.7122299065421;36.6807009345794;32.9673056074766;28.6436158878505;37.3688523364486;15.8718943925234;30.2399355140187;10.9585439252336;180;25.9978654205607;2.45819333052714;37.4633421940767;2.65576735899024;5.10449631822283;3.04683523531713;41.392523364486;68.7196261682243;54.2523364485981;48.8691588785047;41.6448598130841;15.2913794392523;29.965223364486;9.44881775700935;19.3370280373832;25.8655691588785;407.065420560748;1114.7476635514;349.570093457944;300.485981308411;689.252336448598;1128.03738317757;919.626168224299;313.084112149533
66;42.176662886598;37.9093113402062;33.7817;29.206318556701;37.3075432989691;16.4971567010309;32.027187628866;11.4524793814433;180;26.0574505154639;2.58335919897744;34.2362469153211;2.59316110357197;4.83591378416053;3.02512302163216;39.8247422680412;68.2577319587629;54.7319587628866;48.0515463917526;40.8041237113402;15.8550762886598;31.8129463917526;10.2083907216495;19.5207979381443;25.9829432989691;559.061855670103;1199.64948453608;334.773195876289;267.680412371134;652.80412371134;1242.26804123711;910.309278350515;421.649484536083
67;42.6081154639176;37.2958103092784;34.7960762886598;29.0498319587629;38.4824742268041;16.7734701030928;30.6108113402062;11.4039;180;27.2067340206186;2.47522284132425;43.7624273333459;2.51014934397787;5.1185419972801;2.91162642234684;40.4226804123711;67.639175257732;52.8453608247423;48.9072164948454;41.9484536082474;15.820993814433;30.3800134020619;9.94077422680413;19.3937958762887;27.1326257731959;583.927835051546;1153.64948453608;366.40206185567;283.237113402062;779.649484536083;1169.07216494845;1018.55670103093;438.144329896907
68;40.30518;35.8007822222222;34.57172;27.7992044444445;36.04607;14.5966788888889;29.56316;10.5733055555556;180;25.0040666666667;2.57241464519891;41.1256771501112;2.57705811748487;4.94923628937819;2.90223034550875;41.9888888888889;68.9888888888889;55.2444444444445;50.9;42.2333333333333;13.6894266666667;29.3070533333333;9.02209888888889;18.8158277777778;24.9258311111111;509.955555555556;1143.76666666667;355.855555555556;296.233333333333;705.8;1161.11111111111;966.666666666667;374.444444444444
69;41.026385;35.6588975;33.19152375;27.71066625;38.10498375;16.65536375;30.13491125;10.80413375;180;27.75737625;2.51592378492286;36.0242989654266;2.7442754958553;4.91705460313704;3.02201462773716;41.8875;69.1875;58.525;49.5;42.475;15.7970975;30.019455;9.86432625;19.0534075;27.731625;550.225;1184.475;405.7875;313.4625;849.6625;1215;1136.25;396.25
70;40.78554375;34.0081625;35.46990125;28.6143775;36.3514375;15.15697125;26.5918275;10.5436425;180;25.44598125;2.56135500815656;36.1285251891129;2.50685636769929;4.92950841542848;3.0676399278436;44.8625;83.4125;59.55;52.2625;45.45;14.12968125;26.2389875;9.45927375;19.62947625;25.29453;578.1;1005.475;413.325;287.8125;788.1;987.5;1037.5;406.25
71;39.8697674157303;34.9999449438202;33.9732640449438;25.5917505617978;36.4726303370787;15.8361;29.9888404494382;11.1010258426966;180;27.1729213483146;2.55220477903436;46.8367131287644;2.51611454544862;5.0724290618284;2.98461987978463;46.2247191011236;79.3707865168539;58.5730337078652;56.9325842696629;45.1460674157303;14.9214393258427;29.7414303370787;9.52599550561797;17.3669370786517;26.9058898876405;736.224719101124;1197.61797752809;441.325842696629;242.112359550562;810.157303370787;1156.1797752809;985.393258426966;507.865168539326
72;40.9460311111111;34.2689611111111;31.3556066666667;26.8141577777778;34.2611722222222;14.7566144444444;27.0735211111111;10.5255833333333;180;24.5885233333333;2.55237616425565;41.8507167476067;2.68493063877076;5.46215959587928;3.05157897249412;44.6666666666667;77.9;57.9333333333333;54.6222222222222;45.1111111111111;13.9352466666667;26.9027788888889;9.12959222222222;18.3460188888889;24.3350722222222;539.433333333333;1048.21111111111;339.388888888889;285.6;723.733333333333;964.444444444444;926.666666666667;355.555555555556
73;42.7283517647059;36.7465988235294;34.5693435294118;28.3850623529412;36.9650176470588;15.8675129411765;30.7607035294118;11.1863517647059;180;26.0808388235294;2.48541008463586;38.8646106063653;2.41707636019376;4.75643565523767;2.87720938011282;38.7058823529412;69.4705882352941;51.4;47.3764705882353;39.2941176470588;14.9456835294118;30.6066247058824;9.53661647058824;19.8318129411765;26.0219411764706;584.776470588235;1216.89411764706;419.282352941177;325.294117647059;833.505882352941;1147.05882352941;1084.70588235294;387.058823529412
74;40.9371584905661;34.689;31.8536981132076;26.24615;35.2397801886792;14.9391990566038;29.3793358490566;10.6262839622642;180;25.8367358490566;2.55312005182155;45.6195581666645;2.46325811195773;5.10656438440736;3.04336657328385;45.2547169811321;80.2735849056604;60.0377358490566;52.0754716981132;45.2641509433962;14.1500462264151;29.0648018867924;9.61984528301887;18.6767716981132;25.4521603773585;640.603773584906;1330.16981132075;497.11320754717;305.792452830189;830.122641509434;1227.35849056604;951.88679245283;407.547169811321
75;38.340176635514;33.6748943925234;30.1418018691589;23.9931635514019;34.3139056074766;14.1462289719626;28.6227140186916;9.82094018691588;180;24.983291588785;2.59893792450032;47.5338527119636;2.69837536894551;4.91767566306956;3.09112251937165;51.2242990654206;90.4672897196262;69.4859813084112;59.803738317757;51.4766355140187;13.2816140186916;28.3516841121495;8.25732897196262;17.1278663551402;24.5247953271028;630.504672897196;1137.18691588785;397.420560747664;323.03738317757;820.710280373832;1076.63551401869;970.093457943925;401.869158878505
76;38.1652044642857;31.6934428571429;31.1234625;23.6103616071429;33.3161241071429;14.2520357142857;26.6298669642857;9.90869553571428;180;23.8177723214286;2.63479994022882;39.6800384965782;2.56522255073896;4.85271242460687;3.11482317383152;53.4375;95.1339285714286;70.9910714285714;63.7589285714286;54.5178571428571;13.4732116071429;26.3972696428571;8.30697678571429;16.6896776785714;23.5109258928571;790.321428571429;1213.1875;554.178571428571;326.241071428571;848.642857142857;1089.28571428571;931.25;484.821428571429
77;38.4256058823529;33.857712605042;30.8077781512605;24.0818403361345;34.0369487394958;14.4482865546218;29.1594327731092;10.3546411764706;180;25.7760243697479;2.54877338562727;46.0125696606031;2.65551761067276;5.08260048239585;3.08759852415893;49.7142857142857;82.5294117647059;63.1764705882353;57.6890756302521;50.3109243697479;13.7190655462185;28.9517655462185;8.91798487394958;16.5056478991597;25.6402058823529;843.739495798319;1415.3025210084;397.403361344538;284.932773109244;890.478991596639;1253.78151260504;1008.40336134454;506.72268907563
78;38.1474691666667;32.8728116666667;31.1194825;22.5415675;34.1605;14.72987;28.1602441666667;9.63876;180;25.8262241666667;2.62042074401447;37.4395508447983;2.52389882562433;5.1265596296282;3.09199061277217;53.975;90.825;69.0916666666667;63.6083333333333;54.1333333333333;13.7083241666667;27.7909041666667;8.12609416666667;15.3309983333333;25.7068658333333;674.958333333333;1316.80833333333;479.775;322.091666666667;1017.18333333333;1150;1095;394.166666666667
79;36.7305010752688;32.0181494623656;29.3588483870968;22.6104956989247;32.4754010752688;13.2922032258065;26.789588172043;9.12008817204301;180;24.2218591397849;2.66041171575395;49.1213244640087;2.61242603056771;4.83188159532794;3.06416654427298;59.5268817204301;106.354838709677;82.6881720430108;70.9462365591398;60.6344086021505;12.368952688172;26.5364419354839;7.86594408602151;15.4394612903226;23.9839827956989;708.161290322581;1410.40860215054;564.763440860215;347.505376344086;889.096774193548;1188.17204301075;981.720430107527;396.774193548387
80;35.4107588235294;30.2043862745098;28.0424911764706;21.2535039215686;30.8276196078432;12.0662666666667;25.358337254902;9.1546205882353;180;23.1106696078431;2.71955418776147;50.7260794138776;2.79193996381358;4.86600040218637;3.27111533172912;64.6470588235294;112.725490196078;82.343137254902;73.3921568627451;65.0980392156863;11.2359362745098;25.1325431372549;7.51574607843137;14.3449892156863;22.8828803921569;816.647058823529;1240.57843137255;487.156862745098;307.254901960784;864.911764705882;1037.25490196078;877.450980392157;450.980392156863
81;36.3802164835165;31.8561813186813;29.1602538461538;21.5365472527473;32.1864120879121;12.3182582417582;27.4661395604396;9.04209230769231;180;24.464789010989;2.6555686013781;49.3981846258725;2.68071470780116;4.84140263753388;3.17895264726045;62.1208791208791;108.945054945055;80.3846153846154;75.0549450549451;62.7912087912088;11.4266868131868;27.1260923076923;7.90525274725275;15.041943956044;24.4105637362637;773.571428571429;1453.59340659341;543.098901098901;331.56043956044;972.274725274725;1252.74725274725;1045.05494505495;430.769230769231
82;36.3611056818182;28.6322454545455;27.7916056818182;21.3579977272727;30.3500988636364;12.2354261363636;23.8814659090909;8.98184659090909;180;23.672275;2.74981630063123;55.0615211289265;2.61442812953815;4.97872199084967;3.3491784307411;64.7613636363636;123.409090909091;87.25;73.8068181818182;65.6590909090909;11.3821215909091;23.5602409090909;7.54024090909091;15.2505375;23.4584988636364;882.340909090909;1224.26136363636;784.306818181818;370.579545454545;1001.30681818182;990.909090909091;994.318181818182;459.090909090909
83;34.9002162790698;28.9839023255814;28.5730441860465;20.8243151162791;30.2597465116279;12.4934534883721;24.9655709302326;9.04354534883721;180;23.5588744186046;2.69402084143427;46.7564228366903;2.72772830240381;4.97310649526122;3.44166416483779;66.3837209302326;121.732558139535;88.3837209302326;75.1511627906977;68.3372093023256;11.6396255813953;24.6477465116279;7.51629767441861;14.9537779069767;23.2040569767442;1019.46511627907;1430.63953488372;591.174418604651;323.837209302326;1053.39534883721;1160.46511627907;1065.11627906977;533.720930232558
84;34.2159;29.2306064102564;28.8888397435897;21.3903358974359;30.8792807692308;11.5722217948718;25.2634756410256;8.84467820512821;180;23.2583358974359;2.80667674817647;46.0835031490096;2.64179048340281;5.19666246153132;3.35625162835054;67.7948717948718;113.846153846154;90.9871794871795;76.6025641025641;68.7179487179487;10.6005128205128;24.7958346153846;7.36147435897436;14.3338102564103;23.2284320512821;754.782051282051;1361.39743589744;528.423076923077;334.628205128205;1066.96153846154;1102.5641025641;1051.28205128205;378.205128205128
85;35.6580424657534;28.8811164383562;29.1173712328767;20.3511931506849;31.1949;12.8470150684931;24.998695890411;8.97568493150685;180;23.5818123287671;2.69286541617902;52.531930379363;2.66188607923814;5.07362906670878;3.33243490855073;66.8356164383562;124.630136986301;88.3972602739726;77.7397260273973;67.4520547945206;12.3149630136986;24.5733465753425;7.90420410958904;13.8420054794521;23.3576191780822;878.027397260274;1370.05479452055;619.095890410959;292.397260273973;1013.53424657534;1130.13698630137;935.616438356164;456.164383561644
86;32.4582342857143;28.7314885714286;28.4768385714286;19.6733214285714;29.4368657142857;11.9938971428571;24.2041914285714;8.12260714285714;180;22.1359171428571;2.87612985632909;49.0682275675326;2.62480485673661;4.80621299720083;3.4135169406512;74.1;130.142857142857;102.185714285714;86.5428571428572;75.5285714285714;11.1409871428571;23.7440657142857;7.24348571428572;13.4000114285714;21.7605928571429;1006.95714285714;1305.42857142857;680.885714285714;379.685714285714;896.671428571429;1074.28571428571;804.285714285714;488.571428571429
87;35.0210073529412;29.5078779411765;28.0688411764706;21.2966720588235;29.0285558823529;11.8455529411765;25.7469102941176;8.54095735294118;180;22.0977558823529;2.76220882969066;53.5361599194168;2.77408159674971;5.00512927652505;3.42513858830589;75.3382352941177;133.279411764706;105.014705882353;84.6176470588235;77.1323529411765;11.0102794117647;25.3802058823529;7.3660705882353;14.8733617647059;21.6774764705882;765.073529411765;1582.29411764706;734.220588235294;364.75;946.941176470588;1225;848.529411764706;367.647058823529
88;35.1182405797101;28.4105492753623;27.9565304347826;19.0722724637681;31.0298072463768;12.4302173913044;23.0929304347826;8.5626;180;23.3826782608695;2.71891576937101;49.6216446950912;2.65733443843837;5.23716060216028;3.55973739982292;71.8840579710145;124.884057971015;94.1304347826087;83.0434782608696;74.0724637681159;11.5317434782609;22.6556637681159;6.9719;13.4054260869565;23.1565478260869;836.811594202899;1177.01449275362;612.782608695652;333.260869565217;1087.05797101449;915.942028985507;1001.44927536232;405.797101449275
89;34.6057467741935;28.1583532258064;28.3445387096774;21.1786983870968;31.4380951612903;12.5338370967742;23.5489048387097;8.77860645161291;180;23.9244612903226;2.74786757320382;52.3328365376525;2.80376682467614;4.98986451490577;3.81777124340381;69.4354838709677;124.870967741936;93.4193548387097;79.0161290322581;69.3387096774194;11.7190435483871;23.1704693548387;7.42771935483871;14.2955725806452;23.7639838709677;822.112903225806;1327.56451612903;659.016129032258;326.209677419355;942.064516129032;1038.70967741936;891.935483870968;400
90;34.4828728813559;27.3417525423729;27.7002593220339;20.5949271186441;29.1235881355932;11.9190254237288;23.5960033898305;8.03460508474576;180;21.9947847457627;2.87938537016116;47.2479581902139;2.94731664582953;5.09985510358441;3.46116484465386;75.7118644067797;145.559322033898;106;89.2203389830508;77.5254237288136;11.2628288135593;23.0095762711864;6.42358983050848;13.6288118644068;21.9031677966102;1275.5593220339;1383.71186440678;561.64406779661;344.084745762712;1024.74576271186;1047.45762711864;988.135593220339;601.694915254237
91;33.7692818965517;28.7089818965517;28.9488956896552;21.0418896551724;30.7648706896552;12.262224137931;25.0309913793103;8.32082844827586;180;23.4621810344828;2.82924234712554;53.8687445517915;2.72427156375272;5.12890178828055;3.35537550987206;73.9137931034483;135.043103448276;103.396551724138;85.7931034482759;75.4224137931034;11.267074137931;24.5822163793103;7.29305603448276;14.2401137931035;23.2699655172414;838.801724137931;1435.16379310345;695.284482758621;344.870689655172;1009.29310344828;1118.10344827586;928.448275862069;370.689655172414
92;33.7170915966387;27.6654663865546;26.7948647058824;19.2439773109244;29.0975798319328;12.0490613445378;23.3943117647059;8.28999327731092;180;22.5095806722689;2.76888074632748;44.3295043464835;3.0306767468769;4.93678796436166;3.60208089390257;80.672268907563;143.243697478992;105.983193277311;92.7563025210084;81.7563025210084;11.0230168067227;23.1643613445378;7.21112352941177;12.560943697479;22.2718050420168;989;1343.29411764706;665.798319327731;313.756302521008;1048.65546218487;1024.36974789916;989.075630252101;431.932773109244
93;32.8687097014925;27.5725104477612;26.8710380597015;20.2302970149254;29.511371641791;11.9262746268657;22.8320328358209;8.4332723880597;180;21.9824805970149;2.77638432369983;61.0891967248928;2.72898640808485;5.0922211942287;3.62038221053172;78.410447761194;146.373134328358;109.231343283582;90.4776119402985;79.2164179104478;11.0662;22.4679074626866;7.04742537313433;13.949978358209;21.8699813432836;1000.61194029851;1345.64925373134;772.455223880597;390.977611940298;1008.10447761194;1020.14925373134;913.432835820896;435.074626865672
94;32.2789909090909;27.0622688311688;26.3301201298701;20.028724025974;28.7747344155844;10.8831675324675;22.5089974025974;7.83613701298702;180;22.0079324675325;2.91483186161967;53.1254184067724;2.92922635077426;4.96654291757973;3.50563611769708;80.5454545454546;150.038961038961;106.474025974026;91.7207792207792;82.7857142857143;10.0929155844156;22.1953753246753;6.51291493506493;13.6343564935065;21.7727915584416;978.75974025974;1419.06493506494;647.5;384.37012987013;981.571428571429;1042.85714285714;909.74025974026;412.987012987013
95;31.1204352517986;25.255717266187;26.3781705035971;18.1504949640288;28.5357683453237;10.7575762589928;20.8996820143885;7.64677985611511;180;22.2235309352518;2.99617862680569;46.3396484882894;2.87596974895483;4.94628900427785;3.59442827259813;89.2805755395684;160.719424460432;125.769784172662;102.115107913669;93.0287769784173;9.83553381294963;20.6051143884892;6.13089856115108;12.2522726618705;22.0123956834532;1048.58992805755;1271.58273381295;795.73381294964;341.201438848921;1142.10071942446;966.187050359712;1018.70503597122;422.302158273381
96;32.9025067567568;26.8271702702703;28.0145641891892;19.5437675675676;28.6130006756757;11.3158743243243;22.1602945945946;7.89390067567567;180;22.2177290540541;2.86089191571502;55.4065899044752;2.84200702943754;5.06809659700935;3.538945984275;82.7432432432432;152.966216216216;111.851351351351;96;84.5810810810811;10.2143554054054;21.9119567567568;6.54759527027027;13.7480614864865;22.0006777027027;985.202702702703;1344.11486486486;766.087837837838;459.662162162162;1066.77027027027;984.45945945946;959.45945945946;408.783783783784
97;31.1701417266187;25.2794712230216;27.8950345323741;17.6723215827338;27.9606107913669;10.6856021582734;21.1172316546763;8.01715755395684;180;20.7080683453237;2.91645259099295;43.3882537827079;2.74642580319218;4.83556186642192;3.82196206933156;89.9280575539568;165.719424460432;123.251798561151;103.237410071942;92.4460431654676;9.87102589928058;20.7584007194245;6.7501892086331;12.5171769784173;20.3949223021583;972.964028776979;1334.46043165468;787.726618705036;389.546762589928;1020.09352517986;994.244604316547;889.208633093525;388.489208633094
98;30.1154412587413;24.2880174825175;24.6913377622378;17.197320979021;27.3669076923077;10.1316734265734;20.3560097902098;7.15291188811188;180;21.2322272727273;2.87674760852292;50.9344536453676;2.96108087262525;5.08777287624757;3.7088303297835;96.2377622377622;175.146853146853;126.181818181818;108.062937062937;99.1048951048951;9.36983916083916;20.0264622377622;6.00105594405594;11.7165244755245;20.952927972028;1167.62937062937;1387.57342657343;802.125874125874;354.783216783217;1092.11888111888;984.615384615385;932.867132867133;455.944055944056
99;29.0330180555556;23.7807916666667;24.5280881944444;17.0969368055556;26.8657451388889;9.95565138888889;19.8107986111111;7.18276805555555;180;20.9771152777778;3.05862323400794;49.7377398575888;3.06484081192461;4.88702391209638;3.8217841493043;100.25;192.583333333333;138.75;114.194444444444;103.138888888889;9.24893958333333;19.3733034722222;5.92275277777778;12.0702097222222;20.6434569444444;1021;1290.34722222222;814.666666666667;406.576388888889;1109.57638888889;901.388888888889;968.75;401.388888888889
100;29.5350042857143;25.1701264285714;0;0;27.2892685714286;10.2219985714286;21.4328371428572;0;0;21.0087707142857;2.9773777391245;52.4615786474317;0;0;3.65470538012363;94.7857142857143;174.321428571429;0;0;95.2071428571429;9.43987785714286;20.9854528571429;0;0;20.7613707142857;1051.4;1460.85;0;0;1076.68571428571;1025;910.714285714286;416.428571428571


==> data/totalResolutionNorth.csv <==
n_min;n_max;avg;tr rm;tr rm-1;tr fa;tr tr;ar rm;ar rm-1;ar fa;ar tr;cn rm;cn rm-1;cn fa;cn tr;it rm;it rm-1;it fa;it tr;
10;12;11;29.2561244897959;24.2464285714286;14.7677469387755;19.5212244897959;9.17150450921198;2.35967546316932;2.36590946034503;3.55139942379923;20.1224489795918;16.1224489795918;15.0408163265306;16.6734693877551;1459.18367346939;926.530612244898;512.244897959184;487.34693877551;
13;15;14;24.7293771428571;18.6441857142857;13.2832142857143;16.4548571428571;9.72890552238837;2.66933766917687;2.61332139355064;4.70083011872112;35.5428571428571;32.6;28.8857142857143;37.2285714285714;1334.28571428571;1002.85714285714;477.142857142857;558.428571428571;
16;18;17;31.791645;26.119975;18.09868;19.265;10.2256760590756;2.17438397507965;2.35844361825027;48.3141822859113;41.85;38.1;31.65;33.6;1190;1235;290;770.65;
19;21;20;28.03724;21.515248;14.989224;19.5728;14.9863539557918;2.60851834058408;2.94036823469527;70.420735136932;83.88;63.76;68.84;83.68;1280;772;496;864.28;
22;24;23;25.6633966666667;19.84194;11.3404566666667;14.378;15.7242700794763;2.8230561267947;2.98681970830365;5.64061184884225;58.3666666666667;49.7666666666667;46.4666666666667;54.3;1393.33333333333;1023.33333333333;403.333333333333;662.933333333333;
25;27;26;27.6718470588235;22.9389058823529;12.6395294117647;16.14;20.2084092140606;2.70559444241825;2.90204048728949;47.8594470442742;157.529411764706;152.235294117647;152.764705882353;159.058823529412;1535.29411764706;1052.94117647059;329.411764705882;708.235294117647;
28;30;29;23.2900785714286;19.8305642857143;10.7034642857143;13.6007142857143;17.7982063116451;3.22871252020712;3.13654887046543;330.669951192238;236.428571428571;204.428571428571;211.357142857143;237.142857142857;1292.85714285714;900;807.142857142857;1160.42857142857;
31;33;32;20.7036611111111;18.4928722222222;9.81371111111111;13.3966666666667;10.7543983431056;3.179253164358;2.93226727318793;137.779841572635;218.722222222222;213.666666666667;219.333333333333;239.277777777778;994.444444444444;783.333333333333;511.111111111111;1303.83333333333;
34;36;35;25.8654352941176;21.9218411764706;13.3482411764706;18.1258823529412;17.2141099672268;3.19550254272945;3.36271901972029;107.595988977033;137.823529411765;118.705882352941;121.470588235294;147.235294117647;1100;841.176470588235;311.764705882353;995.588235294118;
37;39;38;17.1296294117647;15.8270470588235;9.75900588235294;11.8388235294118;25.5332569156911;3.49750642702181;3.42676307280609;118.857173743937;208.352941176471;181.882352941176;187.647058823529;232.058823529412;788.235294117647;817.647058823529;264.705882352941;852;
40;42;41;15.5192095238095;13.6022095238095;8.00602380952381;10.08;19.0896884119961;3.77897078591089;3.94808149033953;38.7174601087048;180.428571428571;117.571428571429;113.380952380952;139.47619047619;1271.42857142857;1076.19047619048;519.047619047619;790.809523809524;
43;45;44;24.2386181818182;23.9148818181818;13.0926545454545;17.7645454545455;17.9125091813618;3.11937490874897;2.88916890107092;60.4699691540109;211.090909090909;188.454545454545;155.272727272727;199.363636363636;1009.09090909091;1254.54545454545;318.181818181818;1167.63636363636;
46;48;47;23.8194058823529;21.7539764705882;14.2144117647059;18.8664705882353;21.048888309751;2.68854385704239;2.4515590768048;4.32997062796213;68.0588235294118;56.1764705882353;54.5294117647059;57.0588235294118;1082.35294117647;1017.64705882353;300;1239;
49;51;50;20.4465625;16.8160375;12.587175;16.265;18.1009676642535;4.21588140645601;3.74646811375518;5.45268592092289;100.25;81.875;64.375;77.25;912.5;925;425;1377.375;
52;54;53;14.3737;14.74196;7.02342;11.476;14.324100658945;4.16346982297195;3.42008795497024;122.491933108038;427.6;379.4;359.4;555;960;680;380;753.2;
55;57;56;12.8215888888889;13.5113777777778;5.81512962962963;10.5933333333333;24.133908974573;3.96817389144789;3.92725398651006;28.1424565159467;330.148148148148;267.962962962963;262.074074074074;396.074074074074;825.925925925926;951.851851851852;418.518518518519;1097.62962962963;
58;60;59;10.8431428571429;9.68175714285715;3.79855714285714;10.0678571428571;30.517294774552;4.34549458438542;3.85999616481668;16.7181438932073;241.857142857143;153.5;148.285714285714;186;807.142857142857;514.285714285714;300;902.642857142857;
61;63;62;14.1139590909091;16.5550636363636;6.95995;11.1022727272727;29.9658874214063;3.95628889973528;3.6567189399765;10.5789545541898;233.5;159.181818181818;148.863636363636;175.136363636364;836.363636363636;1031.81818181818;445.454545454545;1193.36363636364;
64;66;65;6.58864444444445;6.14574444444444;2.94884444444444;4.65444444444444;25.8620712447116;4.07506117598291;5.92872333416096;134.36828178197;399;337.333333333333;310;416.888888888889;855.555555555556;722.222222222222;288.888888888889;1801.11111111111;
67;69;68;11.2303;14.4786;2.5361;9.23;19.8801487013911;3.55594486713479;2.7135041625472;4.66360174607597;175;78;58;52;1100;1600;400;917;
70;72;71;10.4485;10.9116;3.5568;2.83;22.8437115766359;4.79178340263712;3.52955929687682;7.55398530243075;176;98;71;124;1000;500;200;175;
73;75;74;16.2841285714286;14.2870714285714;6.16834285714286;12.1642857142857;36.1389010892588;3.50111539906881;2.97889531030242;5.54906989273903;101.857142857143;48;43.7142857142857;43.7142857142857;842.857142857143;942.857142857143;428.571428571429;1162.14285714286;
76;78;77;26.02195;18.27135;6.8742;16.545;33.0811651085069;2.65755978395171;2.55462267533873;5.3048748207356;116.5;54;49.5;60.5;1950;750;650;3368.5;
79;81;80;13.1535857142857;13.1831285714286;6.23807142857143;11.9985714285714;57.102756442943;3.57031111751465;2.8254883638808;120.32365100229;158.571428571429;83.4285714285714;71.8571428571429;127;1014.28571428571;1042.85714285714;328.571428571429;1707.85714285714;
82;84;83;1.8254;4.8944;2.1578;3.16666666666667;16.5156818678076;5.92210418479622;3.66119786574331;11.3583485640116;330.666666666667;209.666666666667;169.666666666667;270.333333333333;400;866.666666666667;233.333333333333;464.666666666667;
85;87;86;6.8226;7.07216363636364;2.94783636363636;6.49363636363636;64.8234400695341;5.48232098752;5.5614746264391;160.932818251162;347.090909090909;265.545454545455;234.090909090909;319.090909090909;700;763.636363636364;281.818181818182;633.454545454546;
88;90;89;7.81185;9.8791;4.2708;5.79;25.0344747792999;3.68277483376029;2.63161715316457;9.94440560465009;240;73.5;76;188;500;350;100;1813.5;
91;93;92;5.6309;5.7575;0.8379;4.65;38.271632883266;6.22082322955037;6.05427375329517;15.3687834449845;841.5;443.5;441;483.5;600;300;300;325.5;
94;96;95;11.53962;9.4981;7.73704;12.102;38.2013084981452;4.26554445961219;4.03743985444245;8.15358412069803;311.4;171;137.4;198.8;900;760;680;589;
97;99;98;17.12565;15.56345;10.627275;18.2325;40.1843274398462;3.62703632571923;2.63060661838502;6.66461302312583;207.25;109.25;99.5;114.25;775;1175;400;1039;
98;100;99;13.09628;10.04884;8.8013;13.736;46.9977372050415;4.76961329632079;4.79905684927244;128.251747680943;363.6;202.6;200;291.4;700;780;340;1222.6;
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;s

